Adaptive Numerical Simulation of a Phase-field Fracture Model in Mixed Form tested on an L-shaped Specimen with High Poisson Ratios

This work presents a new adaptive approach for the numerical simulation of a phase-field model for fractures in nearly incompressible solids. In order to cope with locking effects, we use a recently proposed mixed form where we have a hydro-static pressure as additional unknown besides the displacement field and the phase-field variable. To fulfill the fracture irreversibility constraint, we consider a formulation as a variational inequality in the phase-field variable. For adaptive mesh refinement, we use a recently developed residual-type a posteriori error estimator for the phase-field variational inequality which is efficient and reliable, and robust with respect to the phase-field regularization parameter. The proposed model and the adaptive error-based refinement strategy are demonstrated by means of numerical tests derived from the L-shaped panel test, originally developed for concrete. Here, the Poisson's ratio is changed from the standard setting towards the incompressible limit $\nu \to 0.5$.

==> Data/lshaped_load_displ_adaptive.csv <==
Loading,18_adaptive,4_adaptive,49_adaptive
0,0,0,0
0.0001,0.000261324,0.000598029,0
0.0002,0.000522647,0.00119606,0
0.0003,0.000783971,0.00179409,0
0.0004,0.00104529,0.00239212,0
0.0005,0.00130662,0.00299015,0
0.0006,0.00156794,0.00358817,0
0.0007,0.00182926,0.0041862,0
0.0008,0.00209059,0.00478423,0
0.0009,0.00235191,0.00538226,0
0.001,0.00261323,0.00598028,0
0.0011,0.00287586,0.00399741,0.00547576
0.0012,0.0031373,0.00436081,0.00597355
0.0013,0.00339874,0.00472421,0.00647135
0.0014,0.00366018,0.00508761,0.00696915
0.0015,0.00392162,0.00545101,0.00746694
0.0016,0.00418306,0.00581441,0.00796473
0.0017,0.0044445,0.00617781,0.00846253
0.0018,0.00470594,0.00654121,0.00896032
0.0019,0.00496737,0.0069046,0.00945812
0.002,0.00522881,0.007268,0.00995591
0.0021,0.00549025,0.0076314,0.0104537
0.0022,0.00575168,0.00799479,0.0109515
0.0023,0.00601312,0.00835819,0.0114493
0.0024,0.00627456,0.00872158,0.0119471
0.0025,0.00653599,0.00908498,0.0124449
0.0026,0.00679742,0.00944837,0.0129427
0.0027,0.00705886,0.00981176,0.0134404
0.0028,0.00732029,0.0101752,0.0139382
0.0029,0.00758172,0.0105385,0.014436
0.003,0.00784315,0.0109019,0.0149338
0.0031,0.00810458,0.0112653,0.0154316
0.0032,0.00836601,0.0116287,0.0159294
0.0033,0.00862744,0.0119921,0.0164272
0.0034,0.00888887,0.0123555,0.016925
0.0035,0.00915029,0.0127189,0.0174227
0.0036,0.00941172,0.0130823,0.0179205
0.0037,0.00967314,0.0134456,0.0184183
0.0038,0.00993457,0.013809,0.0189161
0.0039,0.010196,0.0141724,0.0194139
0.004,0.0104574,0.0145358,0.0199117
0.0041,0.0107188,0.0148992,0.0204094
0.0042,0.0109802,0.0152626,0.0209072
0.0043,0.0112417,0.0156259,0.021405
0.0044,0.0115031,0.0159893,0.0219028
0.0045,0.0117645,0.0163527,0.0224006
0.0046,0.0120259,0.0167161,0.0228983
0.0047,0.0122873,0.0170794,0.0233961
0.0048,0.0125487,0.0174428,0.0238939
0.0049,0.0128101,0.0178062,0.0243917
0.005,0.0130716,0.0181696,0.0248894
0.0051,0.013333,0.0185329,0.0253872
0.0052,0.0135944,0.0188963,0.025885
0.0053,0.0138558,0.0192597,0.0263827
0.0054,0.0141172,0.019623,0.0268805
0.0055,0.0143786,0.0199864,0.0273783
0.0056,0.01464,0.0203497,0.0278761
0.0057,0.0149014,0.0207131,0.0283738
0.0058,0.0151628,0.0210765,0.0288716
0.0059,0.0154242,0.0214398,0.0293693
0.006,0.0156856,0.0218032,0.0298671
0.0061,0.015947,0.0221665,0.0303649
0.0062,0.0162084,0.0225299,0.0308626
0.0063,0.0164697,0.0228932,0.0313604
0.0064,0.0167311,0.0232566,0.0318581
0.0065,0.0169925,0.0236199,0.0323559
0.0066,0.0172539,0.0239833,0.0328537
0.0067,0.0175153,0.0243466,0.0333514
0.0068,0.0177767,0.02471,0.0338492
0.0069,0.018038,0.0250733,0.0343469
0.007,0.0182994,0.0254366,0.0348447
0.0071,0.0185608,0.0258,0.0353424
0.0072,0.0188222,0.0261633,0.0358402
0.0073,0.0190835,0.0265267,0.0363379
0.0074,0.0193449,0.02689,0.0368356
0.0075,0.0196063,0.0272533,0.0373334
0.0076,0.0198676,0.0276166,0.0378311
0.0077,0.020129,0.02798,0.0383289
0.0078,0.0203904,0.0283433,0.0388266
0.0079,0.0206517,0.0287066,0.0393243
0.008,0.0209131,0.0290699,0.0398221
0.0081,0.0211744,0.0294332,0.0403198
0.0082,0.0214358,0.0297966,0.0408175
0.0083,0.0216971,0.0301599,0.0413153
0.0084,0.0219585,0.0305232,0.041813
0.0085,0.0222198,0.0308865,0.0423107
0.0086,0.0224812,0.0312498,0.0428084
0.0087,0.0227425,0.0316131,0.0433062
0.0088,0.0230038,0.0319764,0.0438039
0.0089,0.0232652,0.0323397,0.0443016
0.009,0.0235265,0.032703,0.0447993
0.0091,0.0237878,0.0330663,0.045297
0.0092,0.0240492,0.0334296,0.0457948
0.0093,0.0243105,0.0337929,0.0462925
0.0094,0.0245718,0.0341562,0.0467902
0.0095,0.0248331,0.0345195,0.0472879
0.0096,0.0250945,0.0348827,0.0477856
0.0097,0.0253558,0.035246,0.0482833
0.0098,0.0256171,0.0356093,0.048781
0.0099,0.0258784,0.0359726,0.0492787
0.01,0.0261397,0.0363358,0.0497764
0.0101,0.026401,0.0366991,0.0502741
0.0102,0.0266623,0.0370624,0.0507718
0.0103,0.0269236,0.0374257,0.0512695
0.0104,0.0271849,0.0377889,0.0517672
0.0105,0.0274462,0.0381522,0.0522649
0.0106,0.0277075,0.0385154,0.0527626
0.0107,0.0279688,0.0388787,0.0532603
0.0108,0.02823,0.0392419,0.0537579
0.0109,0.0284913,0.0396052,0.0542556
0.011,0.0287526,0.0399684,0.0547533
0.0111,0.0290139,0.0403317,0.055251
0.0112,0.0292752,0.0406949,0.0557486
0.0113,0.0295364,0.0410581,0.0562463
0.0114,0.0297977,0.0414214,0.056744
0.0115,0.0300589,0.0417846,0.0572417
0.0116,0.0303202,0.0421478,0.0577393
0.0117,0.0305815,0.0425111,0.058237
0.0118,0.0308427,0.0428743,0.0587346
0.0119,0.031104,0.0432375,0.0592323
0.012,0.0313652,0.0436007,0.05973
0.0121,0.0316265,0.0439639,0.0602276
0.0122,0.0318877,0.0443271,0.0607253
0.0123,0.0321489,0.0446903,0.0612229
0.0124,0.0324102,0.0450535,0.0617206
0.0125,0.0326714,0.0454167,0.0622182
0.0126,0.0329326,0.0457799,0.0627158
0.0127,0.0331938,0.0461431,0.0632135
0.0128,0.0334551,0.0465063,0.0637111
0.0129,0.0337163,0.0468695,0.0642088
0.013,0.0339775,0.0472327,0.0647064
0.0131,0.0342387,0.0475959,0.065204
0.0132,0.0344999,0.047959,0.0657016
0.0133,0.0347611,0.0483222,0.0661993
0.0134,0.0350223,0.0486854,0.0666969
0.0135,0.0352835,0.0490486,0.0671945
0.0136,0.0355447,0.0494117,0.0676921
0.0137,0.0358059,0.0497749,0.0681897
0.0138,0.0360671,0.050138,0.0686873
0.0139,0.0363282,0.0505012,0.0691849
0.014,0.0365894,0.0508643,0.0696825
0.0141,0.0368506,0.0512275,0.0701802
0.0142,0.0371117,0.0515906,0.0706778
0.0143,0.0373729,0.0519537,0.0711753
0.0144,0.0376341,0.0523169,0.0716729
0.0145,0.0378952,0.05268,0.0721705
0.0146,0.0381564,0.0530431,0.0726681
0.0147,0.0384175,0.0534062,0.0731657
0.0148,0.0386787,0.0537694,0.0736633
0.0149,0.0389398,0.0541325,0.0741609
0.015,0.0392009,0.0544956,0.0746584
0.0151,0.0394621,0.0548587,0.075156
0.0152,0.0397232,0.0552218,0.0756536
0.0153,0.0399843,0.0555849,0.0761512
0.0154,0.0402454,0.055948,0.0766487
0.0155,0.0405065,0.0563111,0.0771463
0.0156,0.0407677,0.0566742,0.0776438
0.0157,0.0410288,0.0570372,0.0781414
0.0158,0.0412899,0.0574003,0.0786389
0.0159,0.041551,0.0577634,0.0791365
0.016,0.041812,0.0581265,0.079634
0.0161,0.0420731,0.0584895,0.0801316
0.0162,0.0423342,0.0588526,0.0806291
0.0163,0.0425953,0.0592156,0.0811266
0.0164,0.0428564,0.0595787,0.0816242
0.0165,0.0431174,0.0599417,0.0821217
0.0166,0.0433785,0.0603048,0.0826192
0.0167,0.0436396,0.0606678,0.0831168
0.0168,0.0439006,0.0610309,0.0836143
0.0169,0.0441617,0.0613939,0.0841118
0.017,0.0444227,0.0617569,0.0846093
0.0171,0.0446838,0.0621199,0.0851068
0.0172,0.0449448,0.0624829,0.0856043
0.0173,0.0452058,0.062846,0.0861018
0.0174,0.0454669,0.063209,0.0865993
0.0175,0.0457279,0.063572,0.0870968
0.0176,0.0459889,0.063935,0.0875943
0.0177,0.0462499,0.064298,0.0880918
0.0178,0.0465109,0.0646609,0.0885893
0.0179,0.0467719,0.0650239,0.0890868
0.018,0.0470329,0.0653869,0.0895842
0.0181,0.0472939,0.0657499,0.0900817
0.0182,0.0475549,0.0661129,0.0905792
0.0183,0.0478159,0.0664758,0.0910767
0.0184,0.0480769,0.0668388,0.0915741
0.0185,0.0483378,0.0672017,0.0920716
0.0186,0.0485988,0.0675647,0.092569
0.0187,0.0488598,0.0679276,0.0930665
0.0188,0.0491207,0.0682906,0.0935639
0.0189,0.0493817,0.0686535,0.0940614
0.019,0.0496426,0.0690164,0.0945588
0.0191,0.0499036,0.0693794,0.0950563
0.0192,0.0501645,0.0697423,0.0955537
0.0193,0.0504254,0.0701052,0.0960511
0.0194,0.0506863,0.0704681,0.0965486
0.0195,0.0509473,0.070831,0.097046
0.0196,0.0512082,0.0711939,0.0975434
0.0197,0.0514691,0.0715568,0.0980408
0.0198,0.05173,0.0719197,0.0985382
0.0199,0.0519909,0.0722826,0.0990356
0.02,0.0522518,0.0726455,0.099533
0.0201,0.0525127,0.0730083,0.10003
0.0202,0.0527736,0.0733712,0.100528
0.0203,0.0530344,0.0737341,0.101025
0.0204,0.0532953,0.0740969,0.101523
0.0205,0.0535562,0.0744598,0.10202
0.0206,0.053817,0.0748226,0.102517
0.0207,0.0540779,0.0751855,0.103015
0.0208,0.0543387,0.0755483,0.103512
0.0209,0.0545996,0.0759111,0.104009
0.021,0.0548604,0.076274,0.104507
0.0211,0.0551212,0.0766368,0.105004
0.0212,0.0553821,0.0769996,0.105502
0.0213,0.0556429,0.0773624,0.105999
0.0214,0.0559037,0.0777252,0.106496
0.0215,0.0561645,0.078088,0.106994
0.0216,0.0564253,0.0784508,0.107491
0.0217,0.0566861,0.0788136,0.107988
0.0218,0.0569469,0.0791763,0.108486
0.0219,0.0572077,0.0795391,0.108983
0.022,0.0574684,0.0799019,0.10948
0.0221,0.0577292,0.0802647,0.109978
0.0222,0.05799,0.0806274,0.110475
0.0223,0.0582507,0.0809902,0.110972
0.0224,0.0585115,0.0813529,0.111469
0.0225,0.0587722,0.0817156,0.111967
0.0226,0.059033,0.0820784,0.112464
0.0227,0.0592937,0.0824411,0.112961
0.0228,0.0595544,0.0828038,0.113459
0.0229,0.0598151,0.0831665,0.113956
0.023,0.0600759,0.0835292,0.114453
0.0231,0.0603366,0.0838919,0.11495
0.0232,0.0605973,0.0842546,0.115448
0.0233,0.060858,0.0846173,0.115945
0.0234,0.0611186,0.08498,0.116442
0.0235,0.0613793,0.0853427,0.116939
0.0236,0.06164,0.0857054,0.117437
0.0237,0.0619007,0.086068,0.117934
0.0238,0.0621613,0.0864307,0.118431
0.0239,0.062422,0.0867933,0.118928
0.024,0.0626826,0.087156,0.119426
0.0241,0.0629433,0.0875186,0.119923
0.0242,0.0632039,0.0878813,0.12042
0.0243,0.0634645,0.0882439,0.120917
0.0244,0.0637252,0.0886065,0.121415
0.0245,0.0639858,0.0889691,0.121912
0.0246,0.0642464,0.0893317,0.122409
0.0247,0.064507,0.0896943,0.122906
0.0248,0.0647676,0.0900569,0.123403
0.0249,0.0650282,0.0904195,0.123901
0.025,0.0652887,0.0907821,0.124398
0.0251,0.0655493,0.0911447,0.124895
0.0252,0.0658099,0.0915073,0.125392
0.0253,0.0660704,0.0918698,0.125889
0.0254,0.066331,0.0922324,0.126386
0.0255,0.0665915,0.0925949,0.126884
0.0256,0.0668521,0.0929575,0.127381
0.0257,0.0671126,0.09332,0.127878
0.0258,0.0673731,0.0936825,0.128375
0.0259,0.0676337,0.094045,0.128872
0.026,0.0678942,0.0944076,0.129369
0.0261,0.0681547,0.0947701,0.129866
0.0262,0.0684152,0.0951326,0.130363
0.0263,0.0686756,0.0954951,0.130861
0.0264,0.0689361,0.0958575,0.131358
0.0265,0.0691966,0.09622,0.131855
0.0266,0.0694571,0.0965825,0.132352
0.0267,0.0697175,0.096945,0.132849
0.0268,0.069978,0.0973074,0.133346
0.0269,0.0702384,0.0976699,0.133843
0.027,0.0704989,0.0980323,0.13434
0.0271,0.0707593,0.0983948,0.134837
0.0272,0.0710197,0.0987572,0.135334
0.0273,0.0712801,0.0991196,0.135831
0.0274,0.0715405,0.099482,0.136328
0.0275,0.0718009,0.0998444,0.136826
0.0276,0.0720613,0.100207,0.137323
0.0277,0.0723217,0.100569,0.13782
0.0278,0.0725821,0.100932,0.138317
0.0279,0.0728424,0.101294,0.138814
0.028,0.0731028,0.101656,0.139311
0.0281,0.0733631,0.102019,0.139808
0.0282,0.0736235,0.102381,0.140305
0.0283,0.0738838,0.102743,0.140802
0.0284,0.0741441,0.103106,0.141299
0.0285,0.0744045,0.103468,0.141796
0.0286,0.0746648,0.10383,0.142293
0.0287,0.0749251,0.104193,0.14279
0.0288,0.0751854,0.104555,0.143287
0.0289,0.0754457,0.104917,0.143784
0.029,0.0757059,0.10528,0.144281
0.0291,0.0759662,0.105642,0.144778
0.0292,0.0762265,0.106004,0.145275
0.0293,0.0764867,0.106366,0.145771
0.0294,0.076747,0.106729,0.146268
0.0295,0.0770072,0.107091,0.146765
0.0296,0.0772674,0.107453,0.147262
0.0297,0.0775277,0.107816,0.147759
0.0298,0.0777879,0.108178,0.148256
0.0299,0.0780481,0.10854,0.148753
0.03,0.0783083,0.108902,0.14925
0.0301,0.0785685,0.109264,0.149747
0.0302,0.0788286,0.109627,0.150244
0.0303,0.0790888,0.109989,0.150741
0.0304,0.079349,0.110351,0.151237
0.0305,0.0796091,0.110713,0.151734
0.0306,0.0798693,0.111075,0.152231
0.0307,0.0801294,0.111437,0.152728
0.0308,0.0803895,0.1118,0.153225
0.0309,0.0806497,0.112162,0.153722
0.031,0.0809098,0.112524,0.154219
0.0311,0.0811699,0.112886,0.154715
0.0312,0.08143,0.113248,0.155212
0.0313,0.0816901,0.11361,0.155709
0.0314,0.0819501,0.113972,0.156206
0.0315,0.0822102,0.114334,0.156703
0.0316,0.0824703,0.114697,0.1572
0.0317,0.0827303,0.115059,0.157696
0.0318,0.0829904,0.115421,0.158193
0.0319,0.0832504,0.115783,0.15869
0.032,0.0835104,0.116145,0.159187
0.0321,0.0837704,0.116507,0.159684
0.0322,0.0840304,0.116869,0.16018
0.0323,0.0842904,0.117231,0.160677
0.0324,0.0845504,0.117593,0.161174
0.0325,0.0848104,0.117955,0.161671
0.0326,0.0850704,0.118317,0.162167
0.0327,0.0853303,0.118679,0.162664
0.0328,0.0855903,0.119041,0.163161
0.0329,0.0858502,0.119403,0.163658
0.033,0.0861102,0.119765,0.164154
0.0331,0.0863701,0.120127,0.164651
0.0332,0.08663,0.120489,0.165148
0.0333,0.0868899,0.120851,0.165644
0.0334,0.0871498,0.121213,0.166141
0.0335,0.0874097,0.121575,0.166638
0.0336,0.0876695,0.121936,0.167134
0.0337,0.0879294,0.122298,0.167631
0.0338,0.0881893,0.12266,0.168128
0.0339,0.0884491,0.123022,0.168624
0.034,0.088709,0.123384,0.169121
0.0341,0.0889688,0.123746,0.169618
0.0342,0.0892286,0.124108,0.170114
0.0343,0.0894884,0.12447,0.170611
0.0344,0.0897482,0.124831,0.171108
0.0345,0.090008,0.125193,0.171604
0.0346,0.0902678,0.125555,0.172101
0.0347,0.0905276,0.125917,0.172597
0.0348,0.0907873,0.126279,0.173094
0.0349,0.0910471,0.12664,0.173591
0.035,0.0913068,0.127002,0.174087
0.0351,0.0915665,0.127364,0.174584
0.0352,0.0918263,0.127726,0.17508
0.0353,0.092086,0.128088,0.175577
0.0354,0.0923457,0.128449,0.176074
0.0355,0.0926054,0.128811,0.17657
0.0356,0.0928651,0.129173,0.177067
0.0357,0.0931247,0.129534,0.177563
0.0358,0.0933844,0.129896,0.17806
0.0359,0.093644,0.130258,0.178556
0.036,0.0939037,0.13062,0.179053
0.0361,0.0941633,0.130981,0.179549
0.0362,0.0944229,0.131343,0.180046
0.0363,0.0946825,0.131705,0.180542
0.0364,0.0949421,0.132066,0.181039
0.0365,0.0952017,0.132428,0.181535
0.0366,0.0954613,0.13279,0.182032
0.0367,0.0957209,0.133151,0.182528
0.0368,0.0959805,0.133513,0.183025
0.0369,0.09624,0.133874,0.183521
0.037,0.0964995,0.134236,0.184017
0.0371,0.0967591,0.134598,0.184514
0.0372,0.0970186,0.134959,0.18501
0.0373,0.0972781,0.135321,0.185507
0.0374,0.0975376,0.135682,0.186003
0.0375,0.0977971,0.136044,0.1865
0.0376,0.0980566,0.136405,0.186996
0.0377,0.098316,0.136767,0.187492
0.0378,0.0985755,0.137128,0.187989
0.0379,0.0988349,0.13749,0.188485
0.038,0.0990944,0.137851,0.188981
0.0381,0.0993538,0.138213,0.189478
0.0382,0.0996132,0.138574,0.189974
0.0383,0.0998726,0.138936,0.19047
0.0384,0.100132,0.139297,0.190967
0.0385,0.100391,0.139659,0.191463
0.0386,0.100651,0.14002,0.191959
0.0387,0.10091,0.140381,0.192456
0.0388,0.101169,0.140743,0.192952
0.0389,0.101429,0.141104,0.193448
0.039,0.101688,0.141466,0.193945
0.0391,0.101947,0.141827,0.194441
0.0392,0.102207,0.142188,0.194937
0.0393,0.102466,0.14255,0.195433
0.0394,0.102725,0.142911,0.19593
0.0395,0.102985,0.143272,0.196426
0.0396,0.103244,0.143634,0.196922
0.0397,0.103503,0.143995,0.197418
0.0398,0.103762,0.144356,0.197915
0.0399,0.104022,0.144718,0.198411
0.04,0.104281,0.145079,0.198907
0.0401,0.10454,0.14544,0.199403
0.0402,0.104799,0.145801,0.1999
0.0403,0.105058,0.146163,0.200396
0.0404,0.105317,0.146524,0.200892
0.0405,0.105577,0.146885,0.201388
0.0406,0.105836,0.147246,0.201884
0.0407,0.106095,0.147608,0.20238
0.0408,0.106354,0.147969,0.202877
0.0409,0.106613,0.14833,0.203373
0.041,0.106872,0.148691,0.203869
0.0411,0.107131,0.149052,0.204365
0.0412,0.10739,0.149413,0.204861
0.0413,0.107649,0.149775,0.205357
0.0414,0.107909,0.150136,0.205853
0.0415,0.108168,0.150497,0.206349
0.0416,0.108427,0.150858,0.206845
0.0417,0.108686,0.151219,0.207341
0.0418,0.108945,0.15158,0.207838
0.0419,0.109204,0.151941,0.208334
0.042,0.109463,0.152302,0.20883
0.0421,0.109722,0.152663,0.209326
0.0422,0.109981,0.153024,0.209822
0.0423,0.110239,0.153385,0.210318
0.0424,0.110498,0.153746,0.210814
0.0425,0.110757,0.154107,0.21131
0.0426,0.111016,0.154468,0.211806
0.0427,0.111275,0.154829,0.212302
0.0428,0.111534,0.15519,0.212798
0.0429,0.111793,0.155551,0.213294
0.043,0.112052,0.155912,0.21379
0.0431,0.112311,0.156273,0.214286
0.0432,0.112569,0.156634,0.214782
0.0433,0.112828,0.156995,0.215278
0.0434,0.113087,0.157356,0.215773
0.0435,0.113346,0.157717,0.216269
0.0436,0.113605,0.158078,0.216765
0.0437,0.113863,0.158439,0.217261
0.0438,0.114122,0.158799,0.217757
0.0439,0.114381,0.15916,0.218253
0.044,0.11464,0.159521,0.218749
0.0441,0.114898,0.159882,0.219245
0.0442,0.115157,0.160243,0.219741
0.0443,0.115416,0.160603,0.220236
0.0444,0.115675,0.160964,0.220732
0.0445,0.115933,0.161325,0.221228
0.0446,0.116192,0.161686,0.221724
0.0447,0.116451,0.162047,0.22222
0.0448,0.116709,0.162407,0.222716
0.0449,0.116968,0.162768,0.223211
0.045,0.117226,0.163129,0.223707
0.0451,0.117485,0.163489,0.224203
0.0452,0.117744,0.16385,0.224699
0.0453,0.118002,0.164211,0.225194
0.0454,0.118261,0.164571,0.22569
0.0455,0.118519,0.164932,0.226186
0.0456,0.118778,0.165293,0.226682
0.0457,0.119036,0.165653,0.227177
0.0458,0.119295,0.166014,0.227673
0.0459,0.119553,0.166374,0.228169
0.046,0.119812,0.166735,0.228665
0.0461,0.12007,0.167096,0.22916
0.0462,0.120329,0.167456,0.229656
0.0463,0.120587,0.167817,0.230152
0.0464,0.120846,0.168177,0.230647
0.0465,0.121104,0.168538,0.231143
0.0466,0.121362,0.168898,0.231639
0.0467,0.121621,0.169259,0.232134
0.0468,0.121879,0.169619,0.23263
0.0469,0.122138,0.16998,0.233125
0.047,0.122396,0.17034,0.233621
0.0471,0.122654,0.170701,0.234117
0.0472,0.122913,0.171061,0.234612
0.0473,0.123171,0.171422,0.235108
0.0474,0.123429,0.171782,0.235603
0.0475,0.123687,0.172142,0.236099
0.0476,0.123946,0.172503,0.236594
0.0477,0.124204,0.172863,0.23709
0.0478,0.124462,0.173223,0.237586
0.0479,0.12472,0.173584,0.238081
0.048,0.124979,0.173944,0.238577
0.0481,0.125237,0.174304,0.239072
0.0482,0.125495,0.174665,0.239568
0.0483,0.125753,0.175025,0.240063
0.0484,0.126011,0.175385,0.240558
0.0485,0.12627,0.175746,0.241054
0.0486,0.126528,0.176106,0.241549
0.0487,0.126786,0.176466,0.242045
0.0488,0.127044,0.176826,0.24254
0.0489,0.127302,0.177186,0.243036
0.049,0.12756,0.177547,0.243531
0.0491,0.127818,0.177907,0.244027
0.0492,0.128076,0.178267,0.244522
0.0493,0.128334,0.178627,0.245017
0.0494,0.128592,0.178987,0.245513
0.0495,0.12885,0.179347,0.246008
0.0496,0.129108,0.179708,0.246503
0.0497,0.129366,0.180068,0.246999
0.0498,0.129624,0.180428,0.247494
0.0499,0.129882,0.180788,0.247989
0.05,0.13014,0.181148,0.248485
0.0501,0.130398,0.181508,0.24898
0.0502,0.130656,0.181868,0.249475
0.0503,0.130914,0.182228,0.249971
0.0504,0.131172,0.182588,0.250466
0.0505,0.131429,0.182948,0.250961
0.0506,0.131687,0.183308,0.251456
0.0507,0.131945,0.183668,0.251952
0.0508,0.132203,0.184028,0.252447
0.0509,0.132461,0.184388,0.252942
0.051,0.132719,0.184748,0.253437
0.0511,0.132976,0.185108,0.253933
0.0512,0.133234,0.185468,0.254428
0.0513,0.133492,0.185827,0.254923
0.0514,0.13375,0.186187,0.255418
0.0515,0.134007,0.186547,0.255913
0.0516,0.134265,0.186907,0.256408
0.0517,0.134523,0.187267,0.256904
0.0518,0.13478,0.187627,0.257399
0.0519,0.135038,0.187986,0.257894
0.052,0.135296,0.188346,0.258389
0.0521,0.135553,0.188706,0.258884
0.0522,0.135811,0.189066,0.259379
0.0523,0.136069,0.189426,0.259874
0.0524,0.136326,0.189785,0.260369
0.0525,0.136584,0.190145,0.260864
0.0526,0.136841,0.190505,0.261359
0.0527,0.137099,0.190864,0.261854
0.0528,0.137356,0.191224,0.262349
0.0529,0.137614,0.191584,0.262844
0.053,0.137871,0.191943,0.263339
0.0531,0.138129,0.192303,0.263834
0.0532,0.138386,0.192663,0.264329
0.0533,0.138644,0.193022,0.264824
0.0534,0.138901,0.193382,0.265319
0.0535,0.139159,0.193741,0.265814
0.0536,0.139416,0.194101,0.266309
0.0537,0.139673,0.19446,0.266804
0.0538,0.139931,0.19482,0.267299
0.0539,0.140188,0.195179,0.267794
0.054,0.140445,0.195539,0.268289
0.0541,0.140703,0.195898,0.268784
0.0542,0.14096,0.196258,0.269279
0.0543,0.141217,0.196617,0.269774
0.0544,0.141475,0.196977,0.270268
0.0545,0.141732,0.197336,0.270763
0.0546,0.141989,0.197696,0.271258
0.0547,0.142246,0.198055,0.271753
0.0548,0.142504,0.198414,0.272248
0.0549,0.142761,0.198774,0.272743
0.055,0.143018,0.199133,0.273237
0.0551,0.143275,0.199492,0.273732
0.0552,0.143532,0.199852,0.274227
0.0553,0.143789,0.200211,0.274722
0.0554,0.144046,0.20057,0.275216
0.0555,0.144304,0.20093,0.275711
0.0556,0.144561,0.201289,0.276206
0.0557,0.144818,0.201648,0.276701
0.0558,0.145075,0.202007,0.277195
0.0559,0.145332,0.202366,0.27769
0.056,0.145589,0.202726,0.278185
0.0561,0.145846,0.203085,0.278679
0.0562,0.146103,0.203444,0.279174
0.0563,0.14636,0.203803,0.279669
0.0564,0.146617,0.204162,0.280163
0.0565,0.146874,0.204521,0.280658
0.0566,0.147131,0.20488,0.281153
0.0567,0.147388,0.20524,0.281647
0.0568,0.147644,0.205599,0.282142
0.0569,0.147901,0.205958,0.282636
0.057,0.148158,0.206317,0.283131
0.0571,0.148415,0.206676,0.283625
0.0572,0.148672,0.207035,0.28412
0.0573,0.148929,0.207394,0.284615
0.0574,0.149185,0.207753,0.285109
0.0575,0.149442,0.208112,0.285604
0.0576,0.149699,0.208471,0.286098
0.0577,0.149956,0.20883,0.286593
0.0578,0.150212,0.209188,0.287087
0.0579,0.150469,0.209547,0.287582
0.058,0.150726,0.209906,0.288076
0.0581,0.150982,0.210265,0.28857
0.0582,0.151239,0.210624,0.289065
0.0583,0.151496,0.210983,0.289559
0.0584,0.151752,0.211342,0.290054
0.0585,0.152009,0.2117,0.290548
0.0586,0.152266,0.212059,0.291042
0.0587,0.152522,0.212418,0.291537
0.0588,0.152779,0.212777,0.292031
0.0589,0.153035,0.213135,0.292526
0.059,0.153292,0.213494,0.29302
0.0591,0.153548,0.213853,0.293514
0.0592,0.153805,0.214211,0.294009
0.0593,0.154061,0.21457,0.294503
0.0594,0.154318,0.214929,0.294997
0.0595,0.154574,0.215287,0.295491
0.0596,0.154831,0.215646,0.295986
0.0597,0.155087,0.216005,0.29648
0.0598,0.155343,0.216363,0.296974
0.0599,0.1556,0.216722,0.297468
0.06,0.155856,0.21708,0.297963
0.0601,0.156112,0.217439,0.298457
0.0602,0.156369,0.217797,0.298951
0.0603,0.156625,0.218156,0.299445
0.0604,0.156881,0.218514,0.299939
0.0605,0.157138,0.218873,0.300434
0.0606,0.157394,0.219231,0.300928
0.0607,0.15765,0.21959,0.301422
0.0608,0.157906,0.219948,0.301916
0.0609,0.158162,0.220307,0.30241
0.061,0.158419,0.220665,0.302904
0.0611,0.158675,0.221023,0.303398
0.0612,0.158931,0.221382,0.303892
0.0613,0.159187,0.22174,0.304386
0.0614,0.159443,0.222098,0.30488
0.0615,0.159699,0.222457,0.305375
0.0616,0.159955,0.222815,0.305869
0.0617,0.160211,0.223173,0.306363
0.0618,0.160467,0.223531,0.306857
0.0619,0.160723,0.22389,0.307351
0.062,0.160979,0.224248,0.307845
0.0621,0.161235,0.224606,0.308338
0.0622,0.161491,0.224964,0.308832
0.0623,0.161747,0.225322,0.309326
0.0624,0.162003,0.225681,0.30982
0.0625,0.162259,0.226039,0.310314
0.0626,0.162515,0.226397,0.310808
0.0627,0.162771,0.226755,0.311302
0.0628,0.163027,0.227113,0.311796
0.0629,0.163283,0.227471,0.31229
0.063,0.163538,0.227829,0.312784
0.0631,0.163794,0.228187,0.313277
0.0632,0.16405,0.228545,0.313771
0.0633,0.164306,0.228903,0.314265
0.0634,0.164561,0.229261,0.314759
0.0635,0.164817,0.229619,0.315253
0.0636,0.165073,0.229977,0.315746
0.0637,0.165328,0.230335,0.31624
0.0638,0.165584,0.230693,0.316734
0.0639,0.16584,0.231051,0.317228
0.064,0.166095,0.231408,0.317721
0.0641,0.166351,0.231766,0.318215
0.0642,0.166607,0.232124,0.318709
0.0643,0.166862,0.232482,0.319203
0.0644,0.167118,0.23284,0.319696
0.0645,0.167373,0.233197,0.32019
0.0646,0.167629,0.233555,0.320684
0.0647,0.167884,0.233913,0.321177
0.0648,0.16814,0.234271,0.321671
0.0649,0.168395,0.234628,0.322164
0.065,0.168651,0.234986,0.322658
0.0651,0.168906,0.235344,0.323152
0.0652,0.169161,0.235701,0.323645
0.0653,0.169417,0.236059,0.324139
0.0654,0.169672,0.236417,0.324632
0.0655,0.169928,0.236774,0.325126
0.0656,0.170183,0.237132,0.325619
0.0657,0.170438,0.237489,0.326113
0.0658,0.170693,0.237847,0.326606
0.0659,0.170949,0.238204,0.3271
0.066,0.171204,0.238562,0.327593
0.0661,0.171459,0.238919,0.328087
0.0662,0.171714,0.239277,0.32858
0.0663,0.17197,0.239634,0.329074
0.0664,0.172225,0.239992,0.329567
0.0665,0.17248,0.240349,0.33006
0.0666,0.172735,0.240706,0.330554
0.0667,0.17299,0.241064,0.331047
0.0668,0.173245,0.241421,0.331541
0.0669,0.1735,0.241778,0.332034
0.067,0.173755,0.242136,0.332527
0.0671,0.17401,0.242493,0.333021
0.0672,0.174265,0.24285,0.333514
0.0673,0.17452,0.243208,0.334007
0.0674,0.174775,0.243565,0.3345
0.0675,0.17503,0.243922,0.334994
0.0676,0.175285,0.244279,0.335487
0.0677,0.17554,0.244636,0.33598
0.0678,0.175795,0.244994,0.336473
0.0679,0.17605,0.245351,0.336967
0.068,0.176305,0.245708,0.33746
0.0681,0.17656,0.246065,0.337953
0.0682,0.176814,0.246422,0.338446
0.0683,0.177069,0.246779,0.338939
0.0684,0.177324,0.247136,0.339432
0.0685,0.177579,0.247493,0.339926
0.0686,0.177833,0.24785,0.340419
0.0687,0.178088,0.248207,0.340912
0.0688,0.178343,0.248564,0.341405
0.0689,0.178598,0.248921,0.341898
0.069,0.178852,0.249278,0.342391
0.0691,0.179107,0.249635,0.342884
0.0692,0.179361,0.249992,0.343377
0.0693,0.179616,0.250349,0.34387
0.0694,0.179871,0.250705,0.344363
0.0695,0.180125,0.251062,0.344856
0.0696,0.18038,0.251419,0.345349
0.0697,0.180634,0.251776,0.345842
0.0698,0.180889,0.252133,0.346335
0.0699,0.181143,0.252489,0.346828
0.07,0.181398,0.252846,0.347321
0.0701,0.181652,0.253203,0.347814
0.0702,0.181906,0.253559,0.348307
0.0703,0.182161,0.253916,0.3488
0.0704,0.182415,0.254273,0.349292
0.0705,0.182669,0.254629,0.349785
0.0706,0.182924,0.254986,0.350278
0.0707,0.183178,0.255343,0.350771
0.0708,0.183432,0.255699,0.351264
0.0709,0.183687,0.256056,0.351757
0.071,0.183941,0.256412,0.352249
0.0711,0.184195,0.256769,0.352742
0.0712,0.184449,0.257125,0.353235
0.0713,0.184703,0.257482,0.353728
0.0714,0.184958,0.257838,0.35422
0.0715,0.185212,0.258195,0.354713
0.0716,0.185466,0.258551,0.355206
0.0717,0.18572,0.258907,0.355698
0.0718,0.185974,0.259264,0.356191
0.0719,0.186228,0.25962,0.356684
0.072,0.186482,0.259976,0.357176
0.0721,0.186736,0.260333,0.357669
0.0722,0.18699,0.260689,0.358162
0.0723,0.187244,0.261045,0.358654
0.0724,0.187498,0.261402,0.359147
0.0725,0.187752,0.261758,0.359639
0.0726,0.188006,0.262114,0.360132
0.0727,0.18826,0.26247,0.360625
0.0728,0.188513,0.262826,0.361117
0.0729,0.188767,0.263182,0.36161
0.073,0.189021,0.263539,0.362102
0.0731,0.189275,0.263895,0.362595
0.0732,0.189529,0.264251,0.363087
0.0733,0.189782,0.264607,0.363579
0.0734,0.190036,0.264963,0.364072
0.0735,0.19029,0.265319,0.364564
0.0736,0.190543,0.265675,0.365057
0.0737,0.190797,0.266031,0.365549
0.0738,0.191051,0.266387,0.366041
0.0739,0.191304,0.266743,0.366534
0.074,0.191558,0.267099,0.367026
0.0741,0.191812,0.267455,0.367519
0.0742,0.192065,0.26781,0.368011
0.0743,0.192319,0.268166,0.368503
0.0744,0.192572,0.268522,0.368995
0.0745,0.192826,0.268878,0.369488
0.0746,0.193079,0.269234,0.36998
0.0747,0.193332,0.269589,0.370472
0.0748,0.193586,0.269945,0.370964
0.0749,0.193839,0.270301,0.371457
0.075,0.194093,0.270657,0.371949
0.0751,0.194346,0.271012,0.372441
0.0752,0.194599,0.271368,0.372933
0.0753,0.194853,0.271724,0.373425
0.0754,0.195106,0.272079,0.373918
0.0755,0.195359,0.272435,0.37441
0.0756,0.195612,0.27279,0.374902
0.0757,0.195866,0.273146,0.375394
0.0758,0.196119,0.273501,0.375886
0.0759,0.196372,0.273857,0.376378
0.076,0.196625,0.274212,0.37687
0.0761,0.196878,0.274568,0.377362
0.0762,0.197131,0.274923,0.377854
0.0763,0.197384,0.275279,0.378346
0.0764,0.197637,0.275634,0.378838
0.0765,0.19789,0.275989,0.37933
0.0766,0.198143,0.276345,0.379822
0.0767,0.198396,0.2767,0.380314
0.0768,0.198649,0.277055,0.380806
0.0769,0.198902,0.277411,0.381298
0.077,0.199155,0.277766,0.38179
0.0771,0.199408,0.278121,0.382282
0.0772,0.199661,0.278476,0.382773
0.0773,0.199914,0.278832,0.383265
0.0774,0.200167,0.279187,0.383757
0.0775,0.200419,0.279542,0.384249
0.0776,0.200672,0.279897,0.384741
0.0777,0.200925,0.280252,0.385233
0.0778,0.201178,0.280607,0.385724
0.0779,0.20143,0.280962,0.386216
0.078,0.201683,0.281317,0.386708
0.0781,0.201936,0.281672,0.3872
0.0782,0.202188,0.282027,0.387691
0.0783,0.202441,0.282382,0.388183
0.0784,0.202693,0.282737,0.388675
0.0785,0.202946,0.283092,0.389166
0.0786,0.203199,0.283447,0.389658
0.0787,0.203451,0.283802,0.39015
0.0788,0.203703,0.284157,0.390641
0.0789,0.203956,0.284512,0.391133
0.079,0.204208,0.284866,0.391624
0.0791,0.204461,0.285221,0.392116
0.0792,0.204713,0.285576,0.392608
0.0793,0.204966,0.285931,0.393099
0.0794,0.205218,0.286285,0.393591
0.0795,0.20547,0.28664,0.394082
0.0796,0.205723,0.286995,0.394574
0.0797,0.205975,0.287349,0.395065
0.0798,0.206227,0.287704,0.395557
0.0799,0.206479,0.288059,0.396048
0.08,0.206731,0.288413,0.396539
0.0801,0.206984,0.288768,0.397031
0.0802,0.207236,0.289122,0.397522
0.0803,0.207488,0.289477,0.398014
0.0804,0.20774,0.289831,0.398505
0.0805,0.207992,0.290186,0.398996
0.0806,0.208244,0.29054,0.399488
0.0807,0.208496,0.290895,0.399979
0.0808,0.208748,0.291249,0.40047
0.0809,0.209,0.291603,0.400962
0.081,0.209252,0.291958,0.401453
0.0811,0.209504,0.292312,0.401944
0.0812,0.209756,0.292666,0.402435
0.0813,0.210008,0.293021,0.402926
0.0814,0.21026,0.293375,0.403418
0.0815,0.210512,0.293729,0.403909
0.0816,0.210763,0.294083,0.4044
0.0817,0.211015,0.294438,0.404891
0.0818,0.211267,0.294792,0.405382
0.0819,0.211519,0.295146,0.405873
0.082,0.21177,0.2955,0.406365
0.0821,0.212022,0.295854,0.406856
0.0822,0.212274,0.296208,0.407347
0.0823,0.212525,0.296562,0.407838
0.0824,0.212777,0.296916,0.408329
0.0825,0.213028,0.29727,0.40882
0.0826,0.21328,0.297624,0.409311
0.0827,0.213532,0.297978,0.409802
0.0828,0.213783,0.298332,0.410293
0.0829,0.214035,0.298686,0.410784
0.083,0.214286,0.29904,0.411275
0.0831,0.214537,0.299394,0.411766
0.0832,0.214789,0.299747,0.412257
0.0833,0.21504,0.300101,0.412747
0.0834,0.215292,0.300455,0.413238
0.0835,0.215543,0.300809,0.413729
0.0836,0.215794,0.301162,0.41422
0.0837,0.216045,0.301516,0.414711
0.0838,0.216297,0.30187,0.415202
0.0839,0.216548,0.302223,0.415692
0.084,0.216799,0.302577,0.416183
0.0841,0.21705,0.302931,0.416674
0.0842,0.217301,0.303284,0.417165
0.0843,0.217553,0.303638,0.417655
0.0844,0.217804,0.303991,0.418146
0.0845,0.218055,0.304345,0.418637
0.0846,0.218306,0.304698,0.419127
0.0847,0.218557,0.305052,0.419618
0.0848,0.218808,0.305405,0.420109
0.0849,0.219059,0.305758,0.420599
0.085,0.21931,0.306112,0.42109
0.0851,0.219561,0.306465,0.421581
0.0852,0.219812,0.306819,0.422071
0.0853,0.220062,0.307172,0.422562
0.0854,0.220313,0.307525,0.423052
0.0855,0.220564,0.307878,0.423543
0.0856,0.220815,0.308232,0.424033
0.0857,0.221066,0.308585,0.424524
0.0858,0.221316,0.308938,0.425014
0.0859,0.221567,0.309291,0.425505
0.086,0.221818,0.309644,0.425995
0.0861,0.222068,0.309997,0.426485
0.0862,0.222319,0.31035,0.426976
0.0863,0.22257,0.310703,0.427466
0.0864,0.22282,0.311056,0.427957
0.0865,0.223071,0.311409,0.428447
0.0866,0.223321,0.311762,0.428937
0.0867,0.223572,0.312115,0.429428
0.0868,0.223822,0.312468,0.429918
0.0869,0.224073,0.312821,0.430408
0.087,0.224323,0.313174,0.430898
0.0871,0.224573,0.313527,0.431389
0.0872,0.224824,0.31388,0.431879
0.0873,0.225074,0.314232,0.432369
0.0874,0.225324,0.314585,0.432859
0.0875,0.225575,0.314938,0.433349
0.0876,0.225825,0.315291,0.43384
0.0877,0.226075,0.315643,0.43433
0.0878,0.226325,0.315996,0.43482
0.0879,0.226575,0.316349,0.43531
0.088,0.226826,0.316701,0.4358
0.0881,0.227076,0.317054,0.43629
0.0882,0.227326,0.317406,0.43678
0.0883,0.227576,0.317759,0.43727
0.0884,0.227826,0.318111,0.43776
0.0885,0.228076,0.318464,0.43825
0.0886,0.228326,0.318816,0.43874
0.0887,0.228576,0.319169,0.43923
0.0888,0.228826,0.319521,0.43972
0.0889,0.229076,0.319873,0.44021
0.089,0.229326,0.320226,0.4407
0.0891,0.229575,0.320578,0.44119
0.0892,0.229825,0.32093,0.44168
0.0893,0.230075,0.321283,0.44217
0.0894,0.230325,0.321635,0.442659
0.0895,0.230574,0.321987,0.443149
0.0896,0.230824,0.322339,0.443639
0.0897,0.231074,0.322691,0.444129
0.0898,0.231323,0.323044,0.444619
0.0899,0.231573,0.323396,0.445108
0.09,0.231823,0.323748,0.445598
0.0901,0.232072,0.3241,0.446088
0.0902,0.232322,0.324452,0.446577
0.0903,0.232571,0.324804,0.447067
0.0904,0.232821,0.325156,0.447557
0.0905,0.23307,0.325508,0.448046
0.0906,0.23332,0.32586,0.448536
0.0907,0.233569,0.326212,0.449026
0.0908,0.233818,0.326563,0.449515
0.0909,0.234068,0.326915,0.450005
0.091,0.234317,0.327267,0.450494
0.0911,0.234566,0.327619,0.450984
0.0912,0.234816,0.327971,0.451473
0.0913,0.235065,0.328322,0.451963
0.0914,0.235314,0.328674,0.452452
0.0915,0.235563,0.329026,0.452942
0.0916,0.235812,0.329377,0.453431
0.0917,0.236061,0.329729,0.453921
0.0918,0.23631,0.33008,0.45441
0.0919,0.23656,0.330432,0.454899
0.092,0.236809,0.330784,0.455389
0.0921,0.237058,0.331135,0.455878
0.0922,0.237306,0.331486,0.456367
0.0923,0.237555,0.331838,0.456857
0.0924,0.237804,0.332189,0.457346
0.0925,0.238053,0.332541,0.457835
0.0926,0.238302,0.332892,0.458325
0.0927,0.238551,0.333243,0.458814
0.0928,0.2388,0.333595,0.459303
0.0929,0.239048,0.333946,0.459792
0.093,0.239297,0.334297,0.460281
0.0931,0.239546,0.334648,0.460771
0.0932,0.239795,0.335,0.46126
0.0933,0.240043,0.335351,0.461749
0.0934,0.240292,0.335702,0.462238
0.0935,0.24054,0.336053,0.462727
0.0936,0.240789,0.336404,0.463216
0.0937,0.241037,0.336755,0.463705
0.0938,0.241286,0.337106,0.464194
0.0939,0.241534,0.337457,0.464683
0.094,0.241783,0.337808,0.465172
0.0941,0.242031,0.338159,0.465661
0.0942,0.24228,0.33851,0.46615
0.0943,0.242528,0.338861,0.466639
0.0944,0.242776,0.339212,0.467128
0.0945,0.243025,0.339563,0.467617
0.0946,0.243273,0.339913,0.468106
0.0947,0.243521,0.340264,0.468595
0.0948,0.243769,0.340615,0.469083
0.0949,0.244017,0.340966,0.469572
0.095,0.244266,0.341316,0.470061
0.0951,0.244514,0.341667,0.47055
0.0952,0.244762,0.342018,0.471039
0.0953,0.24501,0.342368,0.471527
0.0954,0.245258,0.342719,0.472016
0.0955,0.245506,0.343069,0.472505
0.0956,0.245754,0.34342,0.472993
0.0957,0.246002,0.34377,0.473482
0.0958,0.24625,0.344121,0.473971
0.0959,0.246498,0.344471,0.474459
0.096,0.246745,0.344821,0.474948
0.0961,0.246993,0.345172,0.475437
0.0962,0.247241,0.345522,0.475925
0.0963,0.247489,0.345872,0.476414
0.0964,0.247736,0.346223,0.476902
0.0965,0.247984,0.346573,0.477391
0.0966,0.248232,0.346923,0.477879
0.0967,0.248479,0.347273,0.478368
0.0968,0.248727,0.347623,0.478856
0.0969,0.248974,0.347974,0.479345
0.097,0.249222,0.348324,0.479833
0.0971,0.24947,0.348674,0.480321
0.0972,0.249717,0.349024,0.48081
0.0973,0.249964,0.349374,0.481298
0.0974,0.250212,0.349724,0.481787
0.0975,0.250459,0.350074,0.482275
0.0976,0.250707,0.350424,0.482763
0.0977,0.250954,0.350773,0.483251
0.0978,0.251201,0.351123,0.48374
0.0979,0.251448,0.351473,0.484228
0.098,0.251696,0.351823,0.484716
0.0981,0.251943,0.352173,0.485204
0.0982,0.25219,0.352522,0.485693
0.0983,0.252437,0.352872,0.486181
0.0984,0.252684,0.353222,0.486669
0.0985,0.252931,0.353571,0.487157
0.0986,0.253178,0.353921,0.487645
0.0987,0.253425,0.354271,0.488133
0.0988,0.253672,0.35462,0.488621
0.0989,0.253919,0.35497,0.489109
0.099,0.254166,0.355319,0.489597
0.0991,0.254413,0.355669,0.490085
0.0992,0.25466,0.356018,0.490573
0.0993,0.254907,0.356367,0.491061
0.0994,0.255153,0.356717,0.491549
0.0995,0.2554,0.357066,0.492037
0.0996,0.255647,0.357415,0.492525
0.0997,0.255894,0.357765,0.493013
0.0998,0.25614,0.358114,0.493501
0.0999,0.256387,0.358463,0.493989
0.1,0.256633,0.358812,0.494476
0.1001,0.25688,0.359162,0.494964
0.1002,0.257126,0.359511,0.495452
0.1003,0.257373,0.35986,0.49594
0.1004,0.257619,0.360209,0.496428
0.1005,0.257866,0.360558,0.496915
0.1006,0.258112,0.360907,0.497403
0.1007,0.258359,0.361256,0.497891
0.1008,0.258605,0.361605,0.498378
0.1009,0.258851,0.361954,0.498866
0.101,0.259098,0.362302,0.499354
0.1011,0.259344,0.362651,0.499841
0.1012,0.25959,0.363,0.500329
0.1013,0.259836,0.363349,0.500816
0.1014,0.260082,0.363698,0.501304
0.1015,0.260328,0.364046,0.501791
0.1016,0.260574,0.364395,0.502279
0.1017,0.26082,0.364744,0.502766
0.1018,0.261066,0.365092,0.503254
0.1019,0.261312,0.365441,0.503741
0.102,0.261558,0.365789,0.504229
0.1021,0.261804,0.366138,0.504716
0.1022,0.26205,0.366486,0.505204
0.1023,0.262296,0.366835,0.505691
0.1024,0.262542,0.367183,0.506178
0.1025,0.262788,0.367532,0.506666
0.1026,0.263033,0.36788,0.507153
0.1027,0.263279,0.368228,0.50764
0.1028,0.263525,0.368577,0.508127
0.1029,0.26377,0.368925,0.508615
0.103,0.264016,0.369273,0.509102
0.1031,0.264261,0.369621,0.509589
0.1032,0.264507,0.369969,0.510076
0.1033,0.264752,0.370318,0.510563
0.1034,0.264998,0.370666,0.51105
0.1035,0.265243,0.371014,0.511538
0.1036,0.265489,0.371362,0.512025
0.1037,0.265734,0.37171,0.512512
0.1038,0.265979,0.372058,0.512999
0.1039,0.266225,0.372406,0.513486
0.104,0.26647,0.372754,0.513973
0.1041,0.266715,0.373101,0.51446
0.1042,0.26696,0.373449,0.514947
0.1043,0.267206,0.373797,0.515434
0.1044,0.267451,0.374145,0.515921
0.1045,0.267696,0.374493,0.516408
0.1046,0.267941,0.37484,0.516894
0.1047,0.268186,0.375188,0.517381
0.1048,0.268431,0.375536,0.517868
0.1049,0.268676,0.375883,0.518355
0.105,0.268921,0.376231,0.518842
0.1051,0.269166,0.376578,0.519329
0.1052,0.269411,0.376926,0.519815
0.1053,0.269655,0.377273,0.520302
0.1054,0.2699,0.377621,0.520789
0.1055,0.270145,0.377968,0.521275
0.1056,0.27039,0.378316,0.521762
0.1057,0.270634,0.378663,0.522249
0.1058,0.270879,0.37901,0.522735
0.1059,0.271124,0.379357,0.523222
0.106,0.271368,0.379705,0.523709
0.1061,0.271613,0.380052,0.524195
0.1062,0.271857,0.380399,0.524682
0.1063,0.272102,0.380746,0.525168
0.1064,0.272346,0.381093,0.525655
0.1065,0.272591,0.38144,0.526141
0.1066,0.272835,0.381787,0.526628
0.1067,0.273079,0.382134,0.527114
0.1068,0.273324,0.382481,0.527601
0.1069,0.273568,0.382828,0.528087
0.107,0.273812,0.383175,0.528573
0.1071,0.274056,0.383522,0.52906
0.1072,0.2743,0.383869,0.529546
0.1073,0.274545,0.384216,0.530032
0.1074,0.274789,0.384562,0.530519
0.1075,0.275033,0.384909,0.531005
0.1076,0.275277,0.385256,0.531491
0.1077,0.275521,0.385603,0.531977
0.1078,0.275765,0.385949,0.532464
0.1079,0.276009,0.386296,0.53295
0.108,0.276252,0.386642,0.533436
0.1081,0.276496,0.386989,0.533922
0.1082,0.27674,0.387335,0.534408
0.1083,0.276984,0.387682,0.534894
0.1084,0.277228,0.388028,0.53538
0.1085,0.277471,0.388375,0.535866
0.1086,0.277715,0.388721,0.536352
0.1087,0.277959,0.389067,0.536838
0.1088,0.278202,0.389413,0.537324
0.1089,0.278446,0.38976,0.53781
0.109,0.278689,0.390106,0.538296
0.1091,0.278933,0.390452,0.538782
0.1092,0.279176,0.390798,0.539268
0.1093,0.279419,0.391144,0.539754
0.1094,0.279663,0.39149,0.54024
0.1095,0.279906,0.391836,0.540726
0.1096,0.280149,0.392182,0.541211
0.1097,0.280393,0.392528,0.541697
0.1098,0.280636,0.392874,0.542183
0.1099,0.280879,0.39322,0.542669
0.11,0.281122,0.393566,0.543154
0.1101,0.281365,0.393912,0.54364
0.1102,0.281608,0.394258,0.544126
0.1103,0.281852,0.394603,0.544612
0.1104,0.282095,0.394949,0.545097
0.1105,0.282338,0.395295,0.545583
0.1106,0.28258,0.39564,0.546068
0.1107,0.282823,0.395986,0.546554
0.1108,0.283066,0.396332,0.547039
0.1109,0.283309,0.396677,0.547525
0.111,0.283552,0.397023,0.54801
0.1111,0.283795,0.397368,0.548496
0.1112,0.284037,0.397713,0.548981
0.1113,0.28428,0.398059,0.549467
0.1114,0.284523,0.398404,0.549952
0.1115,0.284765,0.398749,0.550438
0.1116,0.285008,0.399095,0.550923
0.1117,0.28525,0.39944,0.551408
0.1118,0.285493,0.399785,0.551894
0.1119,0.285735,0.40013,0.552379
0.112,0.285978,0.400475,0.552864
0.1121,0.28622,0.400821,0.553349
0.1122,0.286462,0.401166,0.553835
0.1123,0.286705,0.401511,0.55432
0.1124,0.286947,0.401856,0.554805
0.1125,0.287189,0.402201,0.55529
0.1126,0.287431,0.402545,0.555775
0.1127,0.287673,0.40289,0.556261
0.1128,0.287915,0.403235,0.556746
0.1129,0.288157,0.40358,0.557231
0.113,0.288399,0.403925,0.557716
0.1131,0.288641,0.404269,0.558201
0.1132,0.288883,0.404614,0.558686
0.1133,0.289125,0.404959,0.559171
0.1134,0.289367,0.405303,0.559656
0.1135,0.289609,0.405648,0.560141
0.1136,0.289851,0.405992,0.560626
0.1137,0.290093,0.406337,0.56111
0.1138,0.290334,0.406681,0.561595
0.1139,0.290576,0.407026,0.56208
0.114,0.290818,0.40737,0.562565
0.1141,0.291059,0.407715,0.56305
0.1142,0.291301,0.408059,0.563535
0.1143,0.291542,0.408403,0.564019
0.1144,0.291784,0.408747,0.564504
0.1145,0.292025,0.409092,0.564989
0.1146,0.292267,0.409436,0.565473
0.1147,0.292508,0.40978,0.565958
0.1148,0.292749,0.410124,0.566443
0.1149,0.292991,0.410468,0.566927
0.115,0.293232,0.410812,0.567412
0.1151,0.293473,0.411156,0.567897
0.1152,0.293714,0.4115,0.568381
0.1153,0.293955,0.411844,0.568866
0.1154,0.294197,0.412188,0.56935
0.1155,0.294438,0.412531,0.569835
0.1156,0.294679,0.412875,0.570319
0.1157,0.29492,0.413219,0.570803
0.1158,0.295161,0.413563,0.571288
0.1159,0.295401,0.413906,0.571772
0.116,0.295642,0.41425,0.572257
0.1161,0.295883,0.414593,0.572741
0.1162,0.296124,0.414937,0.573225
0.1163,0.296365,0.415281,0.57371
0.1164,0.296605,0.415624,0.574194
0.1165,0.296846,0.415967,0.574678
0.1166,0.297087,0.416311,0.575162
0.1167,0.297327,0.416654,0.575646
0.1168,0.297568,0.416997,0.576131
0.1169,0.297808,0.417341,0.576615
0.117,0.298049,0.417684,0.577099
0.1171,0.298289,0.418027,0.577583
0.1172,0.298529,0.41837,0.578067
0.1173,0.29877,0.418713,0.578551
0.1174,0.29901,0.419056,0.579035
0.1175,0.29925,0.4194,0.579519
0.1176,0.299491,0.419743,0.580003
0.1177,0.299731,0.420085,0.580487
0.1178,0.299971,0.420428,0.580971
0.1179,0.300211,0.420771,0.581455
0.118,0.300451,0.421114,0.581939
0.1181,0.300691,0.421457,0.582423
0.1182,0.300931,0.4218,0.582907
0.1183,0.301171,0.422142,0.58339
0.1184,0.301411,0.422485,0.583874
0.1185,0.301651,0.422828,0.584358
0.1186,0.30189,0.42317,0.584842
0.1187,0.30213,0.423513,0.585325
0.1188,0.30237,0.423855,0.585809
0.1189,0.30261,0.424198,0.586293
0.119,0.302849,0.42454,0.586776
0.1191,0.303089,0.424883,0.58726
0.1192,0.303328,0.425225,0.587744
0.1193,0.303568,0.425567,0.588227
0.1194,0.303807,0.42591,0.588711
0.1195,0.304047,0.426252,0.589194
0.1196,0.304286,0.426594,0.589678
0.1197,0.304526,0.426936,0.590161
0.1198,0.304765,0.427278,0.590645
0.1199,0.305004,0.42762,0.591128
0.12,0.305243,0.427962,0.591612
0.1201,0.305483,0.428304,0.592095
0.1202,0.305722,0.428646,0.592578
0.1203,0.305961,0.428988,0.593062
0.1204,0.3062,0.42933,0.593545
0.1205,0.306439,0.429672,0.594028
0.1206,0.306678,0.430014,0.594512
0.1207,0.306917,0.430355,0.594995
0.1208,0.307156,0.430697,0.595478
0.1209,0.307395,0.431039,0.595961
0.121,0.307633,0.43138,0.596444
0.1211,0.307872,0.431722,0.596928
0.1212,0.308111,0.432063,0.597411
0.1213,0.30835,0.432405,0.597894
0.1214,0.308588,0.432746,0.598377
0.1215,0.308827,0.433088,0.59886
0.1216,0.309065,0.433429,0.599343
0.1217,0.309304,0.43377,0.599826
0.1218,0.309542,0.434112,0.600309
0.1219,0.309781,0.434453,0.600792
0.122,0.310019,0.434794,0.601275
0.1221,0.310257,0.435135,0.601758
0.1222,0.310496,0.435476,0.602241
0.1223,0.310734,0.435817,0.602723
0.1224,0.310972,0.436158,0.603206
0.1225,0.31121,0.436499,0.603689
0.1226,0.311448,0.43684,0.604172
0.1227,0.311687,0.437181,0.604655
0.1228,0.311925,0.437522,0.605137
0.1229,0.312163,0.437863,0.60562
0.123,0.3124,0.438204,0.606103
0.1231,0.312638,0.438544,0.606585
0.1232,0.312876,0.438885,0.607068
0.1233,0.313114,0.439226,0.607551
0.1234,0.313352,0.439566,0.608033
0.1235,0.31359,0.439907,0.608516
0.1236,0.313827,0.440247,0.608998
0.1237,0.314065,0.440588,0.609481
0.1238,0.314302,0.440928,0.609963
0.1239,0.31454,0.441269,0.610446
0.124,0.314778,0.441609,0.610928
0.1241,0.315015,0.441949,0.611411
0.1242,0.315252,0.44229,0.611893
0.1243,0.31549,0.44263,0.612375
0.1244,0.315727,0.44297,0.612858
0.1245,0.315964,0.44331,0.61334
0.1246,0.316202,0.44365,0.613822
0.1247,0.316439,0.44399,0.614304
0.1248,0.316676,0.44433,0.614787
0.1249,0.316913,0.44467,0.615269
0.125,0.31715,0.44501,0.615751
0.1251,0.317387,0.44535,0.616233
0.1252,0.317624,0.44569,0.616715
0.1253,0.317861,0.446029,0.617197
0.1254,0.318098,0.446369,0.61768
0.1255,0.318335,0.446709,0.618162
0.1256,0.318572,0.447048,0.618644
0.1257,0.318808,0.447388,0.619126
0.1258,0.319045,0.447728,0.619608
0.1259,0.319282,0.448067,0.62009
0.126,0.319518,0.448407,0.620571
0.1261,0.319755,0.448746,0.621053
0.1262,0.319991,0.449085,0.621535
0.1263,0.320228,0.449425,0.622017
0.1264,0.320464,0.449764,0.622499
0.1265,0.320701,0.450103,0.622981
0.1266,0.320937,0.450442,0.623462
0.1267,0.321173,0.450782,0.623944
0.1268,0.321409,0.451121,0.624426
0.1269,0.321646,0.45146,0.624908
0.127,0.321882,0.451799,0.625389
0.1271,0.322118,0.452138,0.625871
0.1272,0.322354,0.452477,0.626353
0.1273,0.32259,0.452815,0.626834
0.1274,0.322826,0.453154,0.627316
0.1275,0.323062,0.453493,0.627797
0.1276,0.323298,0.453832,0.628279
0.1277,0.323534,0.45417,0.62876
0.1278,0.323769,0.454509,0.629242
0.1279,0.324005,0.454848,0.629723
0.128,0.324241,0.455186,0.630205
0.1281,0.324476,0.455525,0.630686
0.1282,0.324712,0.455863,0.631167
0.1283,0.324948,0.456202,0.631649
0.1284,0.325183,0.45654,0.63213
0.1285,0.325419,0.456878,0.632611
0.1286,0.325654,0.457217,0.633093
0.1287,0.325889,0.457555,0.633574
0.1288,0.326125,0.457893,0.634055
0.1289,0.32636,0.458231,0.634536
0.129,0.326595,0.458569,0.635017
0.1291,0.32683,0.458907,0.635498
0.1292,0.327065,0.459245,0.63598
0.1293,0.3273,0.459583,0.636461
0.1294,0.327536,0.459921,0.636942
0.1295,0.327771,0.460259,0.637423
0.1296,0.328005,0.460597,0.637904
0.1297,0.32824,0.460935,0.638385
0.1298,0.328475,0.461272,0.638866
0.1299,0.32871,0.46161,0.639347
0.13,0.328945,0.461948,0.639828
0.1301,0.329179,0.462285,0.640308
0.1302,0.329414,0.462623,0.640789
0.1303,0.329649,0.46296,0.64127
0.1304,0.329883,0.463298,0.641751
0.1305,0.330118,0.463635,0.642232
0.1306,0.330352,0.463972,0.642712
0.1307,0.330587,0.46431,0.643193
0.1308,0.330821,0.464647,0.643674
0.1309,0.331055,0.464984,0.644154
0.131,0.331289,0.465321,0.644635
0.1311,0.331524,0.465658,0.645116
0.1312,0.331758,0.465995,0.645596
0.1313,0.331992,0.466332,0.646077
0.1314,0.332226,0.466669,0.646557
0.1315,0.33246,0.467006,0.647038
0.1316,0.332694,0.467343,0.647518
0.1317,0.332928,0.46768,0.647999
0.1318,0.333162,0.468016,0.648479
0.1319,0.333396,0.468353,0.64896
0.132,0.333629,0.46869,0.64944
0.1321,0.333863,0.469026,0.64992
0.1322,0.334097,0.469363,0.650401
0.1323,0.33433,0.469699,0.650881
0.1324,0.334564,0.470036,0.651361
0.1325,0.334798,0.470372,0.651841
0.1326,0.335031,0.470709,0.652322
0.1327,0.335264,0.471045,0.652802
0.1328,0.335498,0.471381,0.653282
0.1329,0.335731,0.471717,0.653762
0.133,0.335964,0.472054,0.654242
0.1331,0.336198,0.47239,0.654722
0.1332,0.336431,0.472726,0.655202
0.1333,0.336664,0.473062,0.655682
0.1334,0.336897,0.473398,0.656162
0.1335,0.33713,0.473734,0.656642
0.1336,0.337363,0.47407,0.657122
0.1337,0.337596,0.474405,0.657602
0.1338,0.337829,0.474741,0.658082
0.1339,0.338062,0.475077,0.658562
0.134,0.338294,0.475413,0.659042
0.1341,0.338527,0.475748,0.659521
0.1342,0.33876,0.476084,0.660001
0.1343,0.338992,0.476419,0.660481
0.1344,0.339225,0.476755,0.660961
0.1345,0.339458,0.47709,0.66144
0.1346,0.33969,0.477425,0.66192
0.1347,0.339922,0.477761,0.6624
0.1348,0.340155,0.478096,0.662879
0.1349,0.340387,0.478431,0.663359
0.135,0.340619,0.478766,0.663838
0.1351,0.340852,0.479102,0.664318
0.1352,0.341084,0.479437,0.664797
0.1353,0.341316,0.479772,0.665277
0.1354,0.341548,0.480107,0.665756
0.1355,0.34178,0.480441,0.666236
0.1356,0.342012,0.480776,0.666715
0.1357,0.342244,0.481111,0.667195
0.1358,0.342476,0.481446,0.667674
0.1359,0.342707,0.481781,0.668153
0.136,0.342939,0.482115,0.668633
0.1361,0.343171,0.48245,0.669112
0.1362,0.343402,0.482784,0.669591
0.1363,0.343634,0.483119,0.67007
0.1364,0.343866,0.483453,0.670549
0.1365,0.344097,0.483788,0.671029
0.1366,0.344329,0.484122,0.671508
0.1367,0.34456,0.484456,0.671987
0.1368,0.344791,0.48479,0.672466
0.1369,0.345023,0.485125,0.672945
0.137,0.345254,0.485459,0.673424
0.1371,0.345485,0.485793,0.673903
0.1372,0.345716,0.486127,0.674382
0.1373,0.345947,0.486461,0.674861
0.1374,0.346178,0.486795,0.67534
0.1375,0.346409,0.487129,0.675819
0.1376,0.34664,0.487462,0.676297
0.1377,0.346871,0.487796,0.676776
0.1378,0.347102,0.48813,0.677255
0.1379,0.347332,0.488463,0.677734
0.138,0.347563,0.488797,0.678212
0.1381,0.347794,0.489131,0.678691
0.1382,0.348024,0.489464,0.67917
0.1383,0.348255,0.489797,0.679649
0.1384,0.348485,0.490131,0.680127
0.1385,0.348716,0.490464,0.680606
0.1386,0.348946,0.490797,0.681084
0.1387,0.349176,0.491131,0.681563
0.1388,0.349407,0.491464,0.682041
0.1389,0.349637,0.491797,0.68252
0.139,0.349867,0.49213,0.682998
0.1391,0.350097,0.492463,0.683477
0.1392,0.350327,0.492796,0.683955
0.1393,0.350557,0.493129,0.684433
0.1394,0.350787,0.493462,0.684912
0.1395,0.351017,0.493794,0.68539
0.1396,0.351247,0.494127,0.685868
0.1397,0.351476,0.49446,0.686347
0.1398,0.351706,0.494792,0.686825
0.1399,0.351936,0.495125,0.687303
0.14,0.352165,0.495457,0.687781
0.1401,0.352395,0.49579,0.688259
0.1402,0.352625,0.496122,0.688738
0.1403,0.352854,0.496455,0.689216
0.1404,0.353083,0.496787,0.689694
0.1405,0.353313,0.497119,0.690172
0.1406,0.353542,0.497451,0.69065
0.1407,0.353771,0.497783,0.691128
0.1408,0.354,0.498115,0.691606
0.1409,0.354229,0.498447,0.692084
0.141,0.354458,0.498779,0.692561
0.1411,0.354687,0.499111,0.693039
0.1412,0.354916,0.499443,0.693517
0.1413,0.355145,0.499775,0.693995
0.1414,0.355374,0.500107,0.694473
0.1415,0.355603,0.500438,0.69495
0.1416,0.355832,0.50077,0.695428
0.1417,0.35606,0.501101,0.695906
0.1418,0.356289,0.501433,0.696384
0.1419,0.356517,0.501764,0.696861
0.142,0.356746,0.502096,0.697339
0.1421,0.356974,0.502427,0.697816
0.1422,0.357203,0.502758,0.698294
0.1423,0.357431,0.503089,0.698771
0.1424,0.357659,0.503421,0.699249
0.1425,0.357887,0.503752,0.699726
0.1426,0.358116,0.504083,0.700204
0.1427,0.358344,0.504414,0.700681
0.1428,0.358572,0.504745,0.701159
0.1429,0.3588,0.505075,0.701636
0.143,0.359028,0.505406,0.702113
0.1431,0.359255,0.505737,0.70259
0.1432,0.359483,0.506068,0.703068
0.1433,0.359711,0.506398,0.703545
0.1434,0.359939,0.506729,0.704022
0.1435,0.360166,0.507059,0.704499
0.1436,0.360394,0.50739,0.704976
0.1437,0.360621,0.50772,0.705454
0.1438,0.360849,0.508051,0.705931
0.1439,0.361076,0.508381,0.706408
0.144,0.361303,0.508711,0.706885
0.1441,0.361531,0.509041,0.707362
0.1442,0.361758,0.509371,0.707839
0.1443,0.361985,0.509701,0.708316
0.1444,0.362212,0.510031,0.708793
0.1445,0.362439,0.510361,0.709269
0.1446,0.362666,0.510691,0.709746
0.1447,0.362893,0.511021,0.710223
0.1448,0.36312,0.511351,0.7107
0.1449,0.363347,0.51168,0.711177
0.145,0.363574,0.51201,0.711653
0.1451,0.3638,0.512339,0.71213
0.1452,0.364027,0.512669,0.712607
0.1453,0.364253,0.512998,0.713083
0.1454,0.36448,0.513328,0.71356
0.1455,0.364706,0.513657,0.714037
0.1456,0.364933,0.513986,0.714513
0.1457,0.365159,0.514315,0.71499
0.1458,0.365385,0.514645,0.715466
0.1459,0.365611,0.514974,0.715943
0.146,0.365838,0.515303,0.716419
0.1461,0.366064,0.515632,0.716895
0.1462,0.36629,0.515961,0.717372
0.1463,0.366516,0.516289,0.717848
0.1464,0.366742,0.516618,0.718325
0.1465,0.366967,0.516947,0.718801
0.1466,0.367193,0.517275,0.719277
0.1467,0.367419,0.517604,0.719753
0.1468,0.367645,0.517933,0.720229
0.1469,0.36787,0.518261,0.720706
0.147,0.368096,0.518589,0.721182
0.1471,0.368321,0.518918,0.721658
0.1472,0.368547,0.519246,0.722134
0.1473,0.368772,0.519574,0.72261
0.1474,0.368997,0.519902,0.723086
0.1475,0.369222,0.52023,0.723562
0.1476,0.369448,0.520558,0.724038
0.1477,0.369673,0.520886,0.724514
0.1478,0.369898,0.521214,0.72499
0.1479,0.370123,0.521542,0.725466
0.148,0.370348,0.52187,0.725942
0.1481,0.370573,0.522198,0.726417
0.1482,0.370797,0.522525,0.726893
0.1483,0.371022,0.522853,0.727369
0.1484,0.371247,0.52318,0.727845
0.1485,0.371471,0.523508,0.72832
0.1486,0.371696,0.523835,0.728796
0.1487,0.37192,0.524162,0.729272
0.1488,0.372145,0.52449,0.729747
0.1489,0.372369,0.524817,0.730223
0.149,0.372593,0.525144,0.730698
0.1491,0.372818,0.525471,0.731174
0.1492,0.373042,0.525798,0.731649
0.1493,0.373266,0.526125,0.732125
0.1494,0.37349,0.526452,0.7326
0.1495,0.373714,0.526779,0.733076
0.1496,0.373938,0.527105,0.733551
0.1497,0.374162,0.527432,0.734026
0.1498,0.374385,0.527759,0.734502
0.1499,0.374609,0.528085,0.734977
0.15,0.374833,0.528412,0.735452
0.1501,0.375056,0.528738,0.735927
0.1502,0.37528,0.529064,0.736402
0.1503,0.375503,0.529391,0.736878
0.1504,0.375727,0.529717,0.737353
0.1505,0.37595,0.530043,0.737828
0.1506,0.376173,0.530369,0.738303
0.1507,0.376397,0.530695,0.738778
0.1508,0.37662,0.531021,0.739253
0.1509,0.376843,0.531347,0.739728
0.151,0.377066,0.531673,0.740203
0.1511,0.377289,0.531999,0.740678
0.1512,0.377512,0.532324,0.741153
0.1513,0.377734,0.53265,0.741627
0.1514,0.377957,0.532975,0.742102
0.1515,0.37818,0.533301,0.742577
0.1516,0.378402,0.533626,0.743052
0.1517,0.378625,0.533952,0.743526
0.1518,0.378848,0.534277,0.744001
0.1519,0.37907,0.534602,0.744476
0.152,0.379292,0.534927,0.74495
0.1521,0.379515,0.535252,0.745425
0.1522,0.379737,0.535577,0.7459
0.1523,0.379959,0.535902,0.746374
0.1524,0.380181,0.536227,0.746849
0.1525,0.380403,0.536552,0.747323
0.1526,0.380625,0.536877,0.747798
0.1527,0.380847,0.537201,0.748272
0.1528,0.381069,0.537526,0.748746
0.1529,0.38129,0.53785,0.749221
0.153,0.381512,0.538175,0.749695
0.1531,0.381734,0.538499,0.750169
0.1532,0.381955,0.538824,0.750644
0.1533,0.382177,0.539148,0.751118
0.1534,0.382398,0.539472,0.751592
0.1535,0.38262,0.539796,0.752066
0.1536,0.382841,0.54012,0.75254
0.1537,0.383062,0.540444,0.753014
0.1538,0.383283,0.540768,0.753488
0.1539,0.383504,0.541092,0.753962
0.154,0.383725,0.541415,0.754436
0.1541,0.383946,0.541739,0.75491
0.1542,0.384167,0.542063,0.755384
0.1543,0.384388,0.542386,0.755858
0.1544,0.384609,0.54271,0.756332
0.1545,0.384829,0.543033,0.756806
0.1546,0.38505,0.543356,0.75728
0.1547,0.38527,0.54368,0.757754
0.1548,0.385491,0.544003,0.758227
0.1549,0.385711,0.544326,0.758701
0.155,0.385931,0.544649,0.759175
0.1551,0.386152,0.544972,0.759648
0.1552,0.386372,0.545295,0.760122
0.1553,0.386592,0.545618,0.760596
0.1554,0.386812,0.54594,0.761069
0.1555,0.387032,0.546263,0.761543
0.1556,0.387252,0.546586,0.762016
0.1557,0.387472,0.546908,0.76249
0.1558,0.387691,0.547231,0.762963
0.1559,0.387911,0.547553,0.763437
0.156,0.388131,0.547875,0.76391
0.1561,0.38835,0.548197,0.764383
0.1562,0.38857,0.54852,0.764857
0.1563,0.388789,0.548842,0.76533
0.1564,0.389008,0.549164,0.765803
0.1565,0.389228,0.549486,0.766276
0.1566,0.389447,0.549807,0.76675
0.1567,0.389666,0.550129,0.767223
0.1568,0.389885,0.550451,0.767696
0.1569,0.390104,0.550773,0.768169
0.157,0.390323,0.551094,0.768642
0.1571,0.390542,0.551416,0.769115
0.1572,0.39076,0.551737,0.769588
0.1573,0.390979,0.552058,0.770061
0.1574,0.391198,0.55238,0.770534
0.1575,0.391416,0.552701,0.771007
0.1576,0.391635,0.553022,0.77148
0.1577,0.391853,0.553343,0.771952
0.1578,0.392071,0.553664,0.772425
0.1579,0.39229,0.553985,0.772898
0.158,0.392508,0.554305,0.773371
0.1581,0.392726,0.554626,0.773843
0.1582,0.392944,0.554947,0.774316
0.1583,0.393162,0.555267,0.774789
0.1584,0.39338,0.555588,0.775261
0.1585,0.393597,0.555908,0.775734
0.1586,0.393815,0.556228,0.776207
0.1587,0.394033,0.556549,0.776679
0.1588,0.39425,0.556869,0.777152
0.1589,0.394468,0.557189,0.777624
0.159,0.394685,0.557509,0.778096
0.1591,0.394903,0.557829,0.778569
0.1592,0.39512,0.558149,0.779041
0.1593,0.395337,0.558469,0.779513
0.1594,0.395554,0.558788,0.779986
0.1595,0.395771,0.559108,0.780458
0.1596,0.395988,0.559427,0.78093
0.1597,0.396205,0.559747,0.781402
0.1598,0.396422,0.560066,0.781875
0.1599,0.396639,0.560385,0.782347
0.16,0.396855,0.560705,0.782819
0.1601,0.397072,0.561024,0.783291
0.1602,0.397288,0.561343,0.783763
0.1603,0.397505,0.561662,0.784235
0.1604,0.397721,0.561981,0.784707
0.1605,0.397938,0.5623,0.785179
0.1606,0.398154,0.562618,0.785651
0.1607,0.39837,0.562937,0.786123
0.1608,0.398586,0.563255,0.786594
0.1609,0.398802,0.563574,0.787066
0.161,0.399018,0.563892,0.787538
0.1611,0.399234,0.564211,0.78801
0.1612,0.399449,0.564529,0.788481
0.1613,0.399665,0.564847,0.788953
0.1614,0.399881,0.565165,0.789425
0.1615,0.400096,0.565483,0.789896
0.1616,0.400312,0.565801,0.790368
0.1617,0.400527,0.566119,0.790839
0.1618,0.400742,0.566437,0.791311
0.1619,0.400957,0.566754,0.791782
0.162,0.401173,0.567072,0.792254
0.1621,0.401388,0.567389,0.792725
0.1622,0.401603,0.567707,0.793197
0.1623,0.401817,0.568024,0.793668
0.1624,0.402032,0.568341,0.794139
0.1625,0.402247,0.568658,0.79461
0.1626,0.402462,0.568975,0.795082
0.1627,0.402676,0.569292,0.795553
0.1628,0.402891,0.569609,0.796024
0.1629,0.403105,0.569926,0.796495
0.163,0.403319,0.570243,0.796966
0.1631,0.403534,0.570559,0.797437
0.1632,0.403748,0.570876,0.797908
0.1633,0.403962,0.571192,0.798379
0.1634,0.404176,0.571509,0.79885
0.1635,0.40439,0.571825,0.799321
0.1636,0.404604,0.572141,0.799792
0.1637,0.404817,0.572457,0.800263
0.1638,0.405031,0.572773,0.800734
0.1639,0.405245,0.573089,0.801205
0.164,0.405458,0.573405,0.801676
0.1641,0.405672,0.573721,0.802146
0.1642,0.405885,0.574036,0.802617
0.1643,0.406098,0.574352,0.803088
0.1644,0.406311,0.574667,0.803558
0.1645,0.406524,0.574983,0.804029
0.1646,0.406737,0.575298,0.804499
0.1647,0.40695,0.575613,0.80497
0.1648,0.407163,0.575928,0.80544
0.1649,0.407376,0.576244,0.805911
0.165,0.407589,0.576558,0.806381
0.1651,0.407801,0.576873,0.806852
0.1652,0.408014,0.577188,0.807322
0.1653,0.408226,0.577503,0.807792
0.1654,0.408438,0.577817,0.808263
0.1655,0.408651,0.578132,0.808733
0.1656,0.408863,0.578446,0.809203
0.1657,0.409075,0.57876,0.809673
0.1658,0.409287,0.579075,0.810144
0.1659,0.409499,0.579389,0.810614
0.166,0.409711,0.579703,0.811084
0.1661,0.409922,0.580017,0.811554
0.1662,0.410134,0.580331,0.812024
0.1663,0.410346,0.580644,0.812494
0.1664,0.410557,0.580958,0.812964
0.1665,0.410769,0.581272,0.813434
0.1666,0.41098,0.581585,0.813904
0.1667,0.411191,0.581898,0.814374
0.1668,0.411402,0.582212,0.814843
0.1669,0.411613,0.582525,0.815313
0.167,0.411824,0.582838,0.815783
0.1671,0.412035,0.583151,0.816253
0.1672,0.412246,0.583464,0.816722
0.1673,0.412457,0.583777,0.817192
0.1674,0.412667,0.584089,0.817662
0.1675,0.412878,0.584402,0.818131
0.1676,0.413088,0.584714,0.818601
0.1677,0.413299,0.585027,0.81907
0.1678,0.413509,0.585339,0.81954
0.1679,0.413719,0.585651,0.820009
0.168,0.413929,0.585963,0.820479
0.1681,0.414139,0.586275,0.820948
0.1682,0.414349,0.586587,0.821417
0.1683,0.414559,0.586899,0.821887
0.1684,0.414768,0.587211,0.822356
0.1685,0.414978,0.587522,0.822825
0.1686,0.415188,0.587834,0.823295
0.1687,0.415397,0.588145,0.823764
0.1688,0.415606,0.588457,0.824233
0.1689,0.415816,0.588768,0.824702
0.169,0.416025,0.589079,0.825171
0.1691,0.416234,0.58939,0.82564
0.1692,0.416443,0.589701,0.826109
0.1693,0.416652,0.590012,0.826578
0.1694,0.416861,0.590322,0.827047
0.1695,0.417069,0.590633,0.827516
0.1696,0.417278,0.590943,0.827985
0.1697,0.417487,0.591254,0.828454
0.1698,0.417695,0.591564,0.828922
0.1699,0.417903,0.591874,0.829391
0.17,0.418112,0.592184,0.82986
0.1701,0.41832,0.592494,0.830329
0.1702,0.418528,0.592804,0.830797
0.1703,0.418736,0.593114,0.831266
0.1704,0.418944,0.593424,0.831734
0.1705,0.419152,0.593733,0.832203
0.1706,0.419359,0.594043,0.832672
0.1707,0.419567,0.594352,0.83314
0.1708,0.419774,0.594661,0.833608
0.1709,0.419982,0.594971,0.834077
0.171,0.420189,0.59528,0.834545
0.1711,0.420396,0.595588,0.835014
0.1712,0.420603,0.595897,0.835482
0.1713,0.42081,0.596206,0.83595
0.1714,0.421017,0.596515,0.836418
0.1715,0.421224,0.596823,0.836887
0.1716,0.421431,0.597131,0.837355
0.1717,0.421638,0.59744,0.837823
0.1718,0.421844,0.597748,0.838291
0.1719,0.422051,0.598056,0.838759
0.172,0.422257,0.598364,0.839227
0.1721,0.422463,0.598672,0.839695
0.1722,0.422669,0.598979,0.840163
0.1723,0.422875,0.599287,0.840631
0.1724,0.423081,0.599595,0.841099
0.1725,0.423287,0.599902,0.841567
0.1726,0.423493,0.600209,0.842035
0.1727,0.423699,0.600516,0.842502
0.1728,0.423904,0.600823,0.84297
0.1729,0.42411,0.60113,0.843438
0.173,0.424315,0.601437,0.843905
0.1731,0.42452,0.601744,0.844373
0.1732,0.424726,0.60205,0.844841
0.1733,0.424931,0.602357,0.845308
0.1734,0.425136,0.602663,0.845776
0.1735,0.42534,0.602969,0.846243
0.1736,0.425545,0.603276,0.846711
0.1737,0.42575,0.603582,0.847178
0.1738,0.425954,0.603887,0.847646
0.1739,0.426159,0.604193,0.848113
0.174,0.426363,0.604499,0.84858
0.1741,0.426567,0.604804,0.849048
0.1742,0.426772,0.60511,0.849515
0.1743,0.426976,0.605415,0.849982
0.1744,0.42718,0.60572,0.850449
0.1745,0.427383,0.606025,0.850916
0.1746,0.427587,0.60633,0.851383
0.1747,0.427791,0.606635,0.85185
0.1748,0.427994,0.60694,0.852318
0.1749,0.428198,0.607244,0.852785
0.175,0.428401,0.607549,0.853251
0.1751,0.428604,0.607853,0.853718
0.1752,0.428807,0.608157,0.854185
0.1753,0.42901,0.608461,0.854652
0.1754,0.429213,0.608765,0.855119
0.1755,0.429416,0.609069,0.855586
0.1756,0.429619,0.609373,0.856053
0.1757,0.429821,0.609677,0.856519
0.1758,0.430024,0.60998,0.856986
0.1759,0.430226,0.610283,0.857453
0.176,0.430428,0.610587,0.857919
0.1761,0.430631,0.61089,0.858386
0.1762,0.430833,0.611193,0.858852
0.1763,0.431035,0.611495,0.859319
0.1764,0.431236,0.611798,0.859785
0.1765,0.431438,0.612101,0.860252
0.1766,0.43164,0.612403,0.860718
0.1767,0.431841,0.612705,0.861184
0.1768,0.432043,0.613008,0.861651
0.1769,0.432244,0.61331,0.862117
0.177,0.432445,0.613612,0.862583
0.1771,0.432646,0.613913,0.863049
0.1772,0.432847,0.614215,0.863516
0.1773,0.433048,0.614516,0.863982
0.1774,0.433249,0.614818,0.864448
0.1775,0.433449,0.615119,0.864914
0.1776,0.43365,0.61542,0.86538
0.1777,0.43385,0.615721,0.865846
0.1778,0.43405,0.616022,0.866312
0.1779,0.43425,0.616323,0.866778
0.178,0.43445,0.616623,0.867244
0.1781,0.43465,0.616924,0.867709
0.1782,0.43485,0.617224,0.868175
0.1783,0.43505,0.617524,0.868641
0.1784,0.43525,0.617824,0.869107
0.1785,0.435449,0.618124,0.869572
0.1786,0.435648,0.618424,0.870038
0.1787,0.435848,0.618723,0.870504
0.1788,0.436047,0.619023,0.870969
0.1789,0.436246,0.619322,0.871435
0.179,0.436445,0.619621,0.8719
0.1791,0.436643,0.61992,0.872366
0.1792,0.436842,0.620219,0.872831
0.1793,0.437041,0.620518,0.873297
0.1794,0.437239,0.620817,0.873762
0.1795,0.437437,0.621115,0.874227
0.1796,0.437635,0.621413,0.874693
0.1797,0.437834,0.621711,0.875158
0.1798,0.438031,0.622009,0.875623
0.1799,0.438229,0.622307,0.876088
0.18,0.438427,0.622605,0.876553
0.1801,0.438625,0.622904,0.877019
0.1802,0.438819,0.623198,0.877481
0.1803,0.439017,0.623496,0.877947
0.1804,0.439215,0.623794,0.878413
0.1805,0.439413,0.624091,0.878878
0.1806,0.439611,0.624388,0.879343
0.1807,0.439807,0.624685,0.879808
0.1808,0.440004,0.624981,0.880273
0.1809,0.440201,0.625278,0.880738
0.181,0.440396,0.625574,0.881203
0.1811,0.440593,0.62587,0.881667
0.1812,0.44079,0.626166,0.882132
0.1813,0.440986,0.626462,0.882597
0.1814,0.441182,0.626757,0.883061
0.1815,0.441378,0.627053,0.883526
0.1816,0.441573,0.627348,0.883991
0.1817,0.441769,0.627643,0.884455
0.1818,0.441965,0.627938,0.88492
0.1819,0.44216,0.628233,0.885384
0.182,0.442355,0.628527,0.885848
0.1821,0.44255,0.628822,0.886313
0.1822,0.442745,0.629116,0.886777
0.1823,0.44294,0.629409,0.887241
0.1824,0.443135,0.629703,0.887706
0.1825,0.443329,0.629997,0.88817
0.1826,0.443524,0.630291,0.888634
0.1827,0.443718,0.630584,0.889098
0.1828,0.443912,0.630878,0.889562
0.1829,0.444106,0.631171,0.890026
0.183,0.444299,0.631464,0.89049
0.1831,0.444494,0.631756,0.890954
0.1832,0.444688,0.632049,0.891418
0.1833,0.444881,0.632341,0.891882
0.1834,0.445075,0.632632,0.892346
0.1835,0.445268,0.632925,0.89281
0.1836,0.445461,0.633217,0.893274
0.1837,0.445654,0.633509,0.893737
0.1838,0.445847,0.6338,0.894201
0.1839,0.44604,0.634092,0.894665
0.184,0.446232,0.634383,0.895128
0.1841,0.446425,0.634674,0.895592
0.1842,0.446617,0.634965,0.896056
0.1843,0.446809,0.635255,0.896519
0.1844,0.447001,0.635546,0.896983
0.1845,0.447193,0.635836,0.897446
0.1846,0.447385,0.636126,0.897909
0.1847,0.447576,0.636416,0.898373
0.1848,0.447768,0.636705,0.898836
0.1849,0.447959,0.636995,0.899299
0.185,0.44815,0.637284,0.899763
0.1851,0.448341,0.637573,0.900226
0.1852,0.448532,0.637862,0.900689
0.1853,0.448723,0.638151,0.901152
0.1854,0.448914,0.638439,0.901615
0.1855,0.449104,0.638728,0.902079
0.1856,0.449294,0.639016,0.902542
0.1857,0.449483,0.639303,0.903005
0.1858,0.449674,0.639591,0.903468
0.1859,0.449864,0.639879,0.90393
0.186,0.450054,0.640166,0.904393
0.1861,0.450244,0.640453,0.904856
0.1862,0.450433,0.640739,0.905319
0.1863,0.450623,0.641026,0.905782
0.1864,0.450812,0.641313,0.906244
0.1865,0.451001,0.641599,0.906707
0.1866,0.45119,0.641885,0.90717
0.1867,0.451378,0.642171,0.907632
0.1868,0.451567,0.642457,0.908095
0.1869,0.451755,0.642742,0.908557
0.187,0.451944,0.643027,0.90902
0.1871,0.452132,0.643312,0.909482
0.1872,0.45232,0.643597,0.909945
0.1873,0.452507,0.643881,0.910407
0.1874,0.452695,0.644166,0.91087
0.1875,0.452883,0.64445,0.911332
0.1876,0.45307,0.644734,0.911794
0.1877,0.453257,0.645017,0.912256
0.1878,0.453444,0.645301,0.912719
0.1879,0.453631,0.645584,0.913181
0.188,0.453818,0.645867,0.913643
0.1881,0.454004,0.646149,0.914105
0.1882,0.454191,0.646432,0.914567
0.1883,0.454377,0.646714,0.915029
0.1884,0.454563,0.646996,0.915491
0.1885,0.454749,0.647278,0.915953
0.1886,0.454935,0.647558,0.916415
0.1887,0.45512,0.64784,0.916876
0.1888,0.455306,0.648121,0.917338
0.1889,0.455491,0.648402,0.9178
0.189,0.455676,0.648683,0.918262
0.1891,0.455861,0.648963,0.918723
0.1892,0.456046,0.649243,0.919185
0.1893,0.45623,0.649523,0.919647
0.1894,0.456415,0.649802,0.920108
0.1895,0.456599,0.650081,0.92057
0.1896,0.456783,0.65036,0.921031
0.1897,0.456967,0.650639,0.921493
0.1898,0.457151,0.650918,0.921954
0.1899,0.457334,0.651196,0.922415
0.19,0.457518,0.651474,0.922877
0.1901,0.457701,0.651751,0.923338
0.1902,0.457884,0.652029,0.923799
0.1903,0.458067,0.652306,0.924261
0.1904,0.45825,0.652583,0.924722
0.1905,0.458432,0.652859,0.925183
0.1906,0.458615,0.653135,0.925644
0.1907,0.458797,0.653411,0.926105
0.1908,0.458979,0.653687,0.926566
0.1909,0.459161,0.653962,0.927027
0.191,0.459342,0.654237,0.927488
0.1911,0.459524,0.654512,0.927949
0.1912,0.459705,0.654787,0.92841
0.1913,0.459886,0.65506,0.928871
0.1914,0.460067,0.655334,0.929331
0.1915,0.460248,0.655608,0.929792
0.1916,0.460427,0.655881,0.930253
0.1917,0.460608,0.656154,0.930714
0.1918,0.460788,0.656427,0.931174
0.1919,0.460969,0.656699,0.931635
0.192,0.461149,0.656971,0.932095
0.1921,0.461328,0.657243,0.932556
0.1922,0.461508,0.657514,0.933016
0.1923,0.461687,0.657785,0.933477
0.1924,0.461866,0.658056,0.933937
0.1925,0.462045,0.658326,0.934397
0.1926,0.462224,0.658596,0.934858
0.1927,0.462402,0.658866,0.935318
0.1928,0.462581,0.659134,0.935778
0.1929,0.462759,0.659403,0.936238
0.193,0.462937,0.659672,0.936698
0.1931,0.463114,0.659937,0.937159
0.1932,0.463292,0.660206,0.937619
0.1933,0.463469,0.660475,0.938079
0.1934,0.463646,0.660743,0.938539
0.1935,0.463823,0.661009,0.938999
0.1936,0.464,0.661276,0.939458
0.1937,0.464176,0.661542,0.939918
0.1938,0.464353,0.661807,0.940378
0.1939,0.464529,0.662073,0.940838
0.194,0.464705,0.662337,0.941298
0.1941,0.46488,0.662602,0.941757
0.1942,0.465056,0.662866,0.942217
0.1943,0.465231,0.663129,0.942677
0.1944,0.465406,0.663392,0.943136
0.1945,0.465581,0.663655,0.943596
0.1946,0.465755,0.663917,0.944055
0.1947,0.46593,0.664179,0.944515
0.1948,0.466104,0.66444,0.944974
0.1949,0.466278,0.664701,0.945433
0.195,0.466452,0.664962,0.945893
0.1951,0.466625,0.665222,0.946352
0.1952,0.466799,0.665481,0.946811
0.1953,0.466972,0.66574,0.94727
0.1954,0.467145,0.665999,0.94773
0.1955,0.467317,0.666257,0.948189
0.1956,0.46749,0.666515,0.948648
0.1957,0.467662,0.666772,0.949107
0.1958,0.467834,0.667029,0.949566
0.1959,0.468005,0.667285,0.950025
0.196,0.468177,0.66754,0.950484
0.1961,0.468348,0.667795,0.950943
0.1962,0.468519,0.66805,0.951402
0.1963,0.46869,0.668304,0.95186
0.1964,0.468861,0.668557,0.952319
0.1965,0.469031,0.66881,0.952778
0.1966,0.469201,0.669063,0.953237
0.1967,0.469371,0.669314,0.953695
0.1968,0.469541,0.669566,0.954154
0.1969,0.46971,0.669816,0.954612
0.197,0.469879,0.670066,0.955071
0.1971,0.470048,0.670316,0.955529
0.1972,0.470216,0.670564,0.955988
0.1973,0.470385,0.670812,0.956446
0.1974,0.470553,0.671058,0.956904
0.1975,0.470721,0.671306,0.957363
0.1976,0.470888,0.671552,0.957821
0.1977,0.471056,0.671798,0.958279
0.1978,0.471221,0.672041,0.958737
0.1979,0.471388,0.672286,0.959196
0.198,0.471555,0.672529,0.959654
0.1981,0.471722,0.672772,0.960112
0.1982,0.471889,0.673014,0.96057
0.1983,0.472054,0.673255,0.961028
0.1984,0.47222,0.673495,0.961486
0.1985,0.472385,0.673735,0.961944
0.1986,0.47255,0.673974,0.962401
0.1987,0.472715,0.674211,0.962859
0.1988,0.472878,0.674448,0.963317
0.1989,0.473043,0.674684,0.963775
0.199,0.473206,0.674919,0.964232
0.1991,0.47337,0.675154,0.96469
0.1992,0.473533,0.675387,0.965148
0.1993,0.473696,0.67562,0.965605
0.1994,0.473859,0.675851,0.966063
0.1995,0.474019,0.676082,0.96652
0.1996,0.474182,0.676311,0.966978
0.1997,0.474344,0.67654,0.967435
0.1998,0.474507,0.676767,0.967893
0.1999,0.474668,0.676993,0.96835
0.2,0.47483,0.677217,0.968807
0.2001,0.47499,0.677442,0.969264
0.2002,0.47515,0.677665,0.969722
0.2003,0.47531,0.677886,0.970179
0.2004,0.475468,0.678107,0.970636
0.2005,0.475628,0.678326,0.971093
0.2006,0.475788,0.678543,0.97155
0.2007,0.475948,0.67876,0.972007
0.2008,0.476106,0.678975,0.972464
0.2009,0.476264,0.679188,0.972921
0.201,0.476422,0.6794,0.973378
0.2011,0.476579,0.679611,0.973834
0.2012,0.476736,0.67982,0.974291
0.2013,0.476891,0.680027,0.974748
0.2014,0.477048,0.680232,0.975205
0.2015,0.477205,0.680436,0.975661
0.2016,0.477361,0.680638,0.976118
0.2017,0.477517,0.680838,0.976574
0.2018,0.477672,0.681034,0.977031
0.2019,0.477827,0.681231,0.977487
0.202,0.477981,0.681425,0.977944
0.2021,0.478135,0.681617,0.9784
0.2022,0.478289,0.681806,0.978857
0.2023,0.478442,0.681993,0.979313
0.2024,0.478595,0.682178,0.979769
0.2025,0.478747,0.682359,0.980225
0.2026,0.4789,0.682538,0.980681
0.2027,0.479051,0.682715,0.981138
0.2028,0.479203,0.682888,0.981594
0.2029,0.479354,0.683055,0.98205
0.203,0.479504,0.683221,0.982506
0.2031,0.479655,0.683386,0.982962
0.2032,0.479805,0.683546,0.983418
0.2033,0.479954,0.683702,0.983874
0.2034,0.480103,0.683854,0.984329
0.2035,0.480252,0.684002,0.984785
0.2036,0.4804,0.684144,0.985241
0.2037,0.480548,0.684282,0.985697
0.2038,0.480695,0.684415,0.986152
0.2039,0.480842,0.684542,0.986608
0.204,0.480989,0.684663,0.987064
0.2041,0.481135,0.684777,0.987519
0.2042,0.481281,0.684884,0.987975
0.2043,0.481426,0.684985,0.98843
0.2044,0.481571,0.685077,0.988885
0.2045,0.481715,0.685159,0.989341
0.2046,0.481859,0.685234,0.989796
0.2047,0.482002,0.685298,0.990251
0.2048,0.482145,0.685347,0.990707
0.2049,0.482288,0.685388,0.991162
0.205,0.48243,0.685411,0.991617
0.2051,0.482571,0.685422,0.992072
0.2052,0.482712,0.685416,0.992527
0.2053,0.482853,0.685389,0.992982
0.2054,0.482993,0.685343,0.993437
0.2055,0.483133,0.685268,0.993892
0.2056,0.483271,0.68517,0.994347
0.2057,0.48341,0.685037,0.994802
0.2058,0.483548,0.684872,0.995257
0.2059,0.483686,0.684663,0.995711
0.206,0.483823,0.684401,0.996166
0.2061,0.483959,0.684083,0.996621
0.2062,0.484095,0.683694,0.997075
0.2063,0.484225,0.683221,0.99753
0.2064,0.484362,0.682642,0.997985
0.2065,0.484498,0.681933,0.998439
0.2066,0.484632,0.681063,0.998894
0.2067,0.484765,0.679984,0.999348
0.2068,0.484897,0.678637,0.999802
0.2069,0.485026,0.676936,1.00026
0.207,0.485158,0.674762,1.00071
0.2071,0.48529,0.671946,1.00117
0.2072,0.485421,0.668272,1.00162
0.2073,0.48555,0.663476,1.00207
0.2074,0.485679,0.65732,1.00253
0.2075,0.485807,0.649796,1.00298
0.2076,0.485934,0.64129,1.00344
0.2077,0.486061,0.63231,1.00389
0.2078,0.486186,0.623234,1.00434
0.2079,0.486312,0.614278,1.0048
0.208,0.486437,0.605507,1.00525
0.2081,0.486559,0.59697,1.00571
0.2082,0.486683,0.588688,1.00616
0.2083,0.486806,0.580675,1.00661
0.2084,0.486928,0.57294,1.00707
0.2085,0.487049,0.565486,1.00752
0.2086,0.487169,0.558291,1.00797
0.2087,0.487287,0.55135,1.00843
0.2088,0.487406,0.544662,1.00888
0.2089,0.487524,0.538211,1.00933
0.209,0.487641,0.531986,1.00979
0.2091,0.487758,0.525976,1.01024
0.2092,0.487873,0.520167,1.01069
0.2093,0.487987,0.514556,1.01115
0.2094,0.488101,0.509134,1.0116
0.2095,0.488214,0.503889,1.01205
0.2096,0.488325,0.49882,1.01251
0.2097,0.488436,0.493909,1.01296
0.2098,0.488546,0.48915,1.01341
0.2099,0.488655,0.484541,1.01387
0.21,0.488763,0.480072,1.01432
0.2101,0.48887,0.47573,1.01477
0.2102,0.488976,0.471523,1.01523
0.2103,0.489081,0.467432,1.01568
0.2104,0.489184,0.463459,1.01613
0.2105,0.489287,0.459597,1.01658
0.2106,0.489387,0.455843,1.01704
0.2107,0.489488,0.452196,1.01749
0.2108,0.489588,0.448639,1.01794
0.2109,0.489685,0.44518,1.01839
0.211,0.489783,0.441807,1.01885
0.2111,0.489879,0.438524,1.0193
0.2112,0.489973,0.435329,1.01975
0.2113,0.490066,0.432213,1.0202
0.2114,0.490158,0.429178,1.02066
0.2115,0.490247,0.426216,1.02111
0.2116,0.490334,0.423331,1.02156
0.2117,0.490423,0.420508,1.02201
0.2118,0.49051,0.417758,1.02247
0.2119,0.490595,0.415075,1.02292
0.212,0.490679,0.412454,1.02337
0.2121,0.49076,0.409894,1.02382
0.2122,0.49084,0.40739,1.02427
0.2123,0.490919,0.404939,1.02473
0.2124,0.490995,0.402548,1.02518
0.2125,0.49107,0.400211,1.02563
0.2126,0.491143,0.397929,1.02608
0.2127,0.491213,0.3957,1.02653
0.2128,0.491283,0.393512,1.02698
0.2129,0.491348,0.391377,1.02744
0.213,0.491414,0.389282,1.02789
0.2131,0.491478,0.38724,1.02834
0.2132,0.491539,0.385237,1.02879
0.2133,0.491594,0.383276,1.02924
0.2134,0.491652,0.381351,1.02969
0.2135,0.491707,0.379467,1.03015
0.2136,0.491759,0.377621,1.0306
0.2137,0.491809,0.375818,1.03105
0.2138,0.491856,0.374055,1.0315
0.2139,0.4919,0.372328,1.03195
0.214,0.491942,0.370632,1.0324
0.2141,0.49198,0.368967,1.03285
0.2142,0.492015,0.367336,1.0333
0.2143,0.492047,0.365734,1.03375
0.2144,0.492076,0.364158,1.03421
0.2145,0.492102,0.362613,1.03466
0.2146,0.492122,0.361103,1.03511
0.2147,0.492141,0.359624,1.03556
0.2148,0.492155,0.358172,1.03601
0.2149,0.492166,0.356746,1.03646
0.215,0.492172,0.355348,1.03691
0.2151,0.49217,0.353971,1.03736
0.2152,0.492169,0.352614,1.03781
0.2153,0.492163,0.351283,1.03826
0.2154,0.492151,0.349976,1.03871
0.2155,0.492131,0.348694,1.03916
0.2156,0.492106,0.347431,1.03961
0.2157,0.492077,0.346194,1.04006
0.2158,0.492037,0.344984,1.04051
0.2159,0.491996,0.343794,1.04097
0.216,0.491947,0.342629,1.04142
0.2161,0.491891,0.341475,1.04187
0.2162,0.491827,0.340343,1.04232
0.2163,0.491751,0.339224,1.04277
0.2164,0.491672,0.338125,1.04322
0.2165,0.491582,0.337046,1.04367
0.2166,0.491482,0.335976,1.04412
0.2167,0.49137,0.334931,1.04457
0.2168,0.491243,0.3339,1.04502
0.2169,0.49111,0.332885,1.04547
0.217,0.49096,0.331881,1.04592
0.2171,0.490798,0.330894,1.04637
0.2172,0.490618,0.329924,1.04681
0.2173,0.490422,0.328973,1.04726
0.2174,0.490204,0.328038,1.04771
0.2175,0.489968,0.327113,1.04816
0.2176,0.489709,0.326203,1.04861
0.2177,0.489427,0.325311,1.04906
0.2178,0.489117,0.324427,1.04951
0.2179,0.488776,0.323561,1.04996
0.218,0.488402,0.322708,1.05041
0.2181,0.487991,0.321859,1.05086
0.2182,0.487538,0.321023,1.05131
0.2183,0.487037,0.3202,1.05176
0.2184,0.486484,0.319391,1.05221
0.2185,0.48587,0.318588,1.05266
0.2186,0.485185,0.317796,1.05311
0.2187,0.484423,0.317016,1.05355
0.2188,0.483571,0.316242,1.054
0.2189,0.482613,0.31547,1.05445
0.219,0.481534,0.314707,1.0549
0.2191,0.480314,0.313959,1.05535
0.2192,0.478928,0.313224,1.0558
0.2193,0.477356,0.312499,1.05625
0.2194,0.475565,0.311783,1.0567
0.2195,0.473528,0.311078,1.05715
0.2196,0.471208,0.310382,1.05759
0.2197,0.468589,0.309695,1.05804
0.2198,0.465673,0.309018,1.05849
0.2199,0.462487,0.308348,1.05894
0.22,0.459103,0.307689,1.05939
0.2201,0.455616,0.30703,1.05984
0.2202,0.45209,0.30639,1.06028
0.2203,0.448598,0.305753,1.06073
0.2204,0.445185,0.305123,1.06118
0.2205,0.441858,0.304502,1.06163
0.2206,0.438632,0.303888,1.06208
0.2207,0.435505,0.303282,1.06253
0.2208,0.432485,0.30269,1.06297
0.2209,0.429563,0.302102,1.06342
0.221,0.426744,0.301518,1.06387
0.2211,0.424024,0.300941,1.06432
0.2212,0.42139,0.300368,1.06476
0.2213,0.418842,0.299796,1.06521
0.2214,0.416385,0.299237,1.06566
0.2215,0.414005,0.298684,1.06611
0.2216,0.411704,0.298132,1.06656
0.2217,0.409482,0.297583,1.067
0.2218,0.407332,0.297037,1.06745
0.2219,0.40525,0.296501,1.0679
0.222,0.403232,0.295965,1.06835
0.2221,0.401277,0.295435,1.06879
0.2222,0.399386,0.294906,1.06924
0.2223,0.397547,0.294385,1.06969
0.2224,0.395762,0.293869,1.07013
0.2225,0.394029,0.29334,1.07058
0.2226,0.392343,0.292833,1.07103
0.2227,0.390709,0.292329,1.07148
0.2228,0.389117,0.291825,1.07192
0.2229,0.387566,0.291329,1.07237
0.223,0.386059,0.290837,1.07282
0.2231,0.384592,0.29035,1.07326
0.2232,0.383164,0.28987,1.07371
0.2233,0.38177,0.289389,1.07416
0.2234,0.380414,0.288903,1.0746
0.2235,0.379093,0.288441,1.07505
0.2236,0.377802,0.287974,1.0755
0.2237,0.376547,0.287511,1.07594
0.2238,0.375317,0.287059,1.07639
0.2239,0.374117,0.286612,1.07684
0.224,0.372944,0.286165,1.07728
0.2241,0.371798,0.285727,1.07773
0.2242,0.370675,0.285291,1.07818
0.2243,0.369578,0.284849,1.07862
0.2244,0.368506,0.284418,1.07907
0.2245,0.367459,0.283995,1.07952
0.2246,0.366427,0.283574,1.07996
0.2247,0.365428,0.283156,1.08041
0.2248,0.364446,0.282741,1.08085
0.2249,0.363486,0.282326,1.0813
0.225,0.36255,0.281914,1.08175
0.2251,0.361619,0.281508,1.08219
0.2252,0.360706,0.281092,1.08264
0.2253,0.359816,0.280698,1.08308
0.2254,0.358939,0.280303,1.08353
0.2255,0.358074,0.27991,1.08398
0.2256,0.357225,0.279512,1.08442
0.2257,0.356385,0.279113,1.08487
0.2258,0.355559,0.278729,1.08531
0.2259,0.354739,0.278332,1.08576
0.226,0.353941,0.277946,1.0862
0.2261,0.353154,0.277558,1.08665
0.2262,0.352385,0.277165,1.08709
0.2263,0.351626,0.27679,1.08754
0.2264,0.350877,0.276415,1.08798
0.2265,0.35014,0.276044,1.08843
0.2266,0.349413,0.27567,1.08888
0.2267,0.348688,0.2753,1.08932
0.2268,0.347979,0.274933,1.08977
0.2269,0.347278,0.274565,1.09021
0.227,0.346595,0.274196,1.09066
0.2271,0.345921,0.273824,1.0911
0.2272,0.345254,0.273461,1.09155
0.2273,0.3446,0.273102,1.09199
0.2274,0.343948,0.272744,1.09244
0.2275,0.343302,0.27239,1.09288
0.2276,0.342664,0.27204,1.09332
0.2277,0.342034,0.27168,1.09377
0.2278,0.341409,0.271337,1.09421
0.2279,0.340792,0.270994,1.09466
0.228,0.340179,0.270652,1.0951
0.2281,0.33958,0.270294,1.09555
0.2282,0.338989,0.269949,1.09599
0.2283,0.338402,0.269616,1.09644
0.2284,0.337825,0.26927,1.09688
0.2285,0.337256,0.268925,1.09732
0.2286,0.33669,0.268593,1.09777
0.2287,0.336125,0.268264,1.09821
0.2288,0.33556,0.26793,1.09866
0.2289,0.335008,0.267599,1.0991
0.229,0.334453,0.267267,1.09955
0.2291,0.333904,0.266922,1.09999
0.2292,0.333362,0.266591,1.10043
0.2293,0.332832,0.266258,1.10088
0.2294,0.332301,0.265919,1.10132
0.2295,0.331778,0.265587,1.10176
0.2296,0.331264,0.265264,1.10221
0.2297,0.330758,0.264932,1.10265
0.2298,0.330248,0.264615,1.1031
0.2299,0.32975,0.264295,1.10354
0.23,0.329254,0.263976,1.10398
0.2301,0.328761,0.263653,1.10443
0.2302,0.32827,0.263331,1.10487
0.2303,0.327777,0.263011,1.10531
0.2304,0.327283,0.262697,1.10576
0.2305,0.326801,0.262384,1.1062
0.2306,0.326321,0.262064,1.10664
0.2307,0.325846,0.261765,1.10709
0.2308,0.325374,0.261463,1.10753
0.2309,0.324897,0.261155,1.10797
0.231,0.324435,0.26084,1.10841
0.2311,0.323968,0.260543,1.10886
0.2312,0.323518,0.26024,1.1093
0.2313,0.323067,0.259932,1.10974
0.2314,0.322623,0.259641,1.11019
0.2315,0.322177,0.259339,1.11063
0.2316,0.321739,0.259046,1.11107
0.2317,0.321302,0.258752,1.11151
0.2318,0.320868,0.258459,1.11196
0.2319,0.320432,0.258165,1.1124
0.232,0.319986,0.25787,1.11284
0.2321,0.319554,0.257581,1.11328
0.2322,0.319117,0.257291,1.11373
0.2323,0.318689,0.256994,1.11417
0.2324,0.318256,0.256714,1.11461
0.2325,0.317827,0.256434,1.11505
0.2326,0.317398,0.256143,1.1155
0.2327,0.316966,0.255866,1.11594
0.2328,0.31655,0.255584,1.11638
0.2329,0.316133,0.255299,1.11682
0.233,0.315726,0.25502,1.11726
0.2331,0.315323,0.254727,1.11771
0.2332,0.314915,0.254458,1.11815
0.2333,0.314516,0.254186,1.11859
0.2334,0.31412,0.253906,1.11903
0.2335,0.313728,0.253638,1.11947
0.2336,0.313325,0.253367,1.11992
0.2337,0.312921,0.253094,1.12036
0.2338,0.31253,0.252833,1.1208
0.2339,0.312139,0.252566,1.12124
0.234,0.311751,0.252299,1.12168
0.2341,0.311352,0.252033,1.12212
0.2342,0.310964,0.251767,1.12256
0.2343,0.310576,0.251505,1.12301
0.2344,0.310183,0.251242,1.12345
0.2345,0.309788,0.250967,1.12389
0.2346,0.309397,0.250703,1.12433
0.2347,0.309009,0.250446,1.12477
0.2348,0.308625,0.250189,1.12521
0.2349,0.308239,0.249932,1.12565
0.235,0.307859,0.249656,1.12609
0.2351,0.307481,0.249403,1.12653
0.2352,0.307105,0.249144,1.12697
0.2353,0.306719,0.248896,1.12742
0.2354,0.30634,0.248646,1.12786
0.2355,0.305963,0.248393,1.1283
0.2356,0.305598,0.248143,1.12874
0.2357,0.305238,0.247882,1.12918
0.2358,0.304881,0.247633,1.12962
0.2359,0.30452,0.247391,1.13006
0.236,0.304162,0.247132,1.1305
0.2361,0.303782,0.246887,1.13094
0.2362,0.30342,0.246639,1.13138
0.2363,0.303066,0.246395,1.13182
0.2364,0.302709,0.246128,1.13226
0.2365,0.302346,0.245872,1.1327
0.2366,0.301986,0.245623,1.13314
0.2367,0.301621,0.245365,1.13358
0.2368,0.301262,0.24512,1.13402
0.2369,0.300899,0.244865,1.13446
0.237,0.300539,0.244616,1.1349
0.2371,0.300177,0.244358,1.13534
0.2372,0.299813,0.244112,1.13578
0.2373,0.299448,0.243866,1.13622
0.2374,0.299092,0.243615,1.13666
0.2375,0.298743,0.243365,1.1371
0.2376,0.298404,0.243119,1.13754
0.2377,0.298061,0.242873,1.13798
0.2378,0.297707,0.242618,1.13842
0.2379,0.297367,0.242376,1.13886
0.238,0.297028,0.242135,1.1393
0.2381,0.296689,0.241876,1.13974
0.2382,0.296346,0.241636,1.14018
0.2383,0.296012,0.241387,1.14061
0.2384,0.295677,0.24115,1.14105
0.2385,0.295345,0.24091,1.14149
0.2386,0.295011,0.240667,1.14193
0.2387,0.294678,0.240427,1.14237
0.2388,0.294345,0.240168,1.14281
0.2389,0.294002,0.239929,1.14325
0.239,0.293665,0.239693,1.14369
0.2391,0.293329,0.239446,1.14413
0.2392,0.29299,0.239207,1.14456
0.2393,0.292642,0.238973,1.145
0.2394,0.2923,0.238739,1.14544
0.2395,0.291956,0.238503,1.14588
0.2396,0.29161,0.238268,1.14632
0.2397,0.291266,0.238036,1.14676
0.2398,0.290919,0.237801,1.1472
0.2399,0.290576,0.237558,1.14763
0.24,0.290233,0.237321,1.14807
0.2401,0.289886,0.237089,1.14851
0.2402,0.289552,0.236854,1.14895
0.2403,0.289219,0.236609,1.14939
0.2404,0.288876,0.236372,1.14982
0.2405,0.288546,0.236146,1.15026
0.2406,0.288206,0.235924,1.1507
0.2407,0.287885,0.235695,1.15114
0.2408,0.287557,0.235464,1.15158
0.2409,0.287234,0.235231,1.15201
0.241,0.286922,0.235011,1.15245
0.2411,0.28661,0.23479,1.15289
0.2412,0.28629,0.234565,1.15333
0.2413,0.285974,0.234346,1.15376
0.2414,0.285659,0.234124,1.1542
0.2415,0.285353,0.233883,1.15464
0.2416,0.285045,0.233666,1.15508
0.2417,0.284735,0.233445,1.15551
0.2418,0.284428,0.233226,1.15595
0.2419,0.284115,0.233005,1.15639
0.242,0.283796,0.232786,1.15683
0.2421,0.283474,0.232553,1.15726
0.2422,0.283157,0.232328,1.1577
0.2423,0.282838,0.232106,1.15814
0.2424,0.282515,0.231884,1.15857
0.2425,0.282195,0.231664,1.15901
0.2426,0.281878,0.231442,1.15945
0.2427,0.281561,0.23122,1.15989
0.2428,0.281233,0.231,1.16032
0.2429,0.280897,0.230779,1.16076
0.243,0.280576,0.230558,1.1612
0.2431,0.280251,0.230337,1.16163
0.2432,0.279927,0.230117,1.16207
0.2433,0.279602,0.229901,1.1625
0.2434,0.279273,0.229676,1.16294
0.2435,0.278946,0.22946,1.16338
0.2436,0.278614,0.229249,1.16381
0.2437,0.278295,0.229033,1.16425
0.2438,0.277977,0.228823,1.16469
0.2439,0.277668,0.228604,1.16512
0.244,0.277356,0.22839,1.16556
0.2441,0.277041,0.228176,1.16599
0.2442,0.276735,0.227967,1.16643
0.2443,0.276432,0.227758,1.16687
0.2444,0.276126,0.227545,1.1673
0.2445,0.275825,0.227328,1.16774
0.2446,0.275532,0.22712,1.16817
0.2447,0.275234,0.22691,1.16861
0.2448,0.274943,0.226675,1.16904
0.2449,0.274653,0.226471,1.16948
0.245,0.274364,0.226266,1.16992
0.2451,0.274078,0.226049,1.17035
0.2452,0.273789,0.225836,1.17079
0.2453,0.273503,0.225628,1.17122
0.2454,0.273207,0.225423,1.17166
0.2455,0.272928,0.225219,1.17209
0.2456,0.272648,0.225009,1.17253
0.2457,0.272359,0.224805,1.17296
0.2458,0.272074,0.224601,1.1734
0.2459,0.271804,0.224396,1.17383
0.246,0.271529,0.224182,1.17427
0.2461,0.271258,0.223983,1.1747
0.2462,0.270989,0.223782,1.17514
0.2463,0.270714,0.223579,1.17557
0.2464,0.270444,0.223377,1.17601
0.2465,0.270174,0.223174,1.17644
0.2466,0.269905,0.222969,1.17688
0.2467,0.269637,0.222764,1.17731
0.2468,0.269369,0.222563,1.17775
0.2469,0.269102,0.222366,1.17818
0.247,0.268836,0.222157,1.17861
0.2471,0.268571,0.221958,1.17905
0.2472,0.2683,0.221758,1.17948
0.2473,0.268042,0.22156,1.17992
0.2474,0.267782,0.221353,1.18035
0.2475,0.267517,0.221139,1.18078
0.2476,0.267232,0.220945,1.18122
0.2477,0.266947,0.220729,1.18165
0.2478,0.266653,0.220537,1.18209
0.2479,0.266354,0.220346,1.18252
0.248,0.266038,0.220141,1.18295
0.2481,0.265739,0.219947,1.18339
0.2482,0.265433,0.219747,1.18382
0.2483,0.265118,0.219538,1.18426
0.2484,0.264827,0.219333,1.18469
0.2485,0.264532,0.219132,1.18512
0.2486,0.26423,0.218923,1.18556
0.2487,0.263935,0.218722,1.18599
0.2488,0.263649,0.218528,1.18642
0.2489,0.263364,0.218328,1.18686
0.249,0.263083,0.218134,1.18729
0.2491,0.262803,0.217938,1.18772
0.2492,0.262517,0.217735,1.18816
0.2493,0.26224,0.217541,1.18859
0.2494,0.261957,0.217347,1.18902
0.2495,0.261674,0.217151,1.18945
0.2496,0.261394,0.216961,1.18989
0.2497,0.261116,0.216772,1.19032
0.2498,0.260851,0.216582,1.19075
0.2499,0.260586,0.216393,1.19119
0.25,0.260325,0.216203,1.19162
0.2501,0.260061,0.216014,1.19205
0.2502,0.259795,0.215826,1.19248
0.2503,0.259532,0.215637,1.19292
0.2504,0.259271,0.215438,1.19335
0.2505,0.259012,0.215241,1.19378
0.2506,0.258754,0.21504,1.19421
0.2507,0.258496,0.214856,1.19464
0.2508,0.258233,0.214667,1.19508
0.2509,0.25798,0.214486,1.19551
0.251,0.257725,0.214304,1.19594
0.2511,0.257462,0.214109,1.19637
0.2512,0.257207,0.213924,1.1968
0.2513,0.256941,0.213746,1.19724
0.2514,0.256694,0.21356,1.19767
0.2515,0.256436,0.213433,1.1981
0.2516,0.256192,0.213227,1.19853
0.2517,0.255945,0.213008,1.19896
0.2518,0.255692,0.212804,1.19939
0.2519,0.255435,0.212605,1.19983
0.252,0.255189,0.212394,1.20026
0.2521,0.254942,0.212195,1.20069
0.2522,0.254696,0.211993,1.20112
0.2523,0.254442,0.211796,1.20155
0.2524,0.254199,0.211598,1.20198
0.2525,0.253943,0.211403,1.20241
0.2526,0.253689,0.211207,1.20284
0.2527,0.253445,0.211011,1.20328
0.2528,0.253201,0.21081,1.20371
0.2529,0.252953,0.210615,1.20414
0.253,0.252697,0.210415,1.20457
0.2531,0.252456,0.21024,1.205
0.2532,0.252207,0.210069,1.20543
0.2533,0.251972,0.2099,1.20586
0.2534,0.251733,0.209725,1.20629
0.2535,0.251509,0.209557,1.20672
0.2536,0.251274,0.209394,1.20715
0.2537,0.250984,0.209229,1.20758
0.2538,0.250709,0.20906,1.20801
0.2539,0.250438,0.208897,1.20844
0.254,0.25017,0.208738,1.20887
0.2541,0.249896,0.208577,1.2093
0.2542,0.249627,0.208409,1.20973
0.2543,0.249358,0.208241,1.21016
0.2544,0.249086,0.208082,1.21059
0.2545,0.248815,0.20792,1.21102
0.2546,0.248551,0.207742,1.21145
0.2547,0.248287,0.207578,1.21188
0.2548,0.248027,0.207418,1.21231
0.2549,0.247759,0.207263,1.21274
0.255,0.247503,0.207096,1.21317
0.2551,0.247244,0.206938,1.2136
0.2552,0.246995,0.206785,1.21403
0.2553,0.246742,0.206625,1.21446
0.2554,0.246492,0.206464,1.21489
0.2555,0.246245,0.206303,1.21532
0.2556,0.245999,0.206128,1.21575
0.2557,0.245756,0.205963,1.21618
0.2558,0.245512,0.205783,1.21661
0.2559,0.245273,0.205621,1.21703
0.256,0.245027,0.205555,1.21746
0.2561,0.244782,0.205381,1.21789
0.2562,0.244547,0.20519,1.21832
0.2563,0.244297,0.205013,1.21875
0.2564,0.244067,0.204843,1.21918
0.2565,0.243842,0.204665,1.21961
0.2566,0.243614,0.20449,1.22004
0.2567,0.243391,0.204314,1.22046
0.2568,0.243168,0.204146,1.22089
0.2569,0.242945,0.203982,1.22132
0.257,0.242713,0.203818,1.22175
0.2571,0.242493,0.203653,1.22218
0.2572,0.24227,0.203485,1.22261
0.2573,0.242049,0.203315,1.22303
0.2574,0.241836,0.203154,1.22346
0.2575,0.241627,0.202985,1.22389
0.2576,0.241419,0.202821,1.22432
0.2577,0.241211,0.202648,1.22475
0.2578,0.241006,0.202483,1.22517
0.2579,0.240793,0.202312,1.2256
0.258,0.240592,0.202146,1.22603
0.2581,0.240395,0.201981,1.22646
0.2582,0.240192,0.201807,1.22688
0.2583,0.239983,0.201638,1.22731
0.2584,0.239797,0.20147,1.22774
0.2585,0.239614,0.201302,1.22817
0.2586,0.23943,0.201126,1.22859
0.2587,0.23924,0.200959,1.22902
0.2588,0.239062,0.200785,1.22945
0.2589,0.238883,0.200608,1.22987
0.259,0.238705,0.200445,1.2303
0.2591,0.238523,0.200281,1.23073
0.2592,0.238258,0.200096,1.23116
0.2593,0.238028,0.19993,1.23158
0.2594,0.237781,0.199767,1.23201
0.2595,0.237528,0.1996,1.23244
0.2596,0.237275,0.199432,1.23286
0.2597,0.236998,0.199265,1.23329
0.2598,0.236732,0.199098,1.23372
0.2599,0.236462,0.198925,1.23414
0.26,0.23619,0.198759,1.23457
0.2601,0.235919,0.198591,1.235
0.2602,0.235651,0.19841,1.23542
0.2603,0.235386,0.198244,1.23584
0.2604,0.235121,0.198092,1.23627
0.2605,0.234857,0.197944,1.23669
0.2606,0.234582,0.197796,1.23712
0.2607,0.234326,0.197651,1.23755
0.2608,0.234066,0.197506,1.23797
0.2609,0.233816,0.197358,1.2384
0.261,0.233569,0.197215,1.23883
0.2611,0.233325,0.197073,1.23925
0.2612,0.233085,0.196923,1.23968
0.2613,0.232847,0.196784,1.24011
0.2614,0.232604,0.196736,1.24053
0.2615,0.232367,0.196598,1.24096
0.2616,0.232135,0.196437,1.24138
0.2617,0.231902,0.19629,1.24181
0.2618,0.231667,0.19614,1.24223
0.2619,0.231437,0.195999,1.24266
0.262,0.231217,0.195859,1.24308
0.2621,0.230981,0.195719,1.24351
0.2622,0.230766,0.195576,1.24393
0.2623,0.230558,0.195425,1.24436
0.2624,0.230349,0.195279,1.24478
0.2625,0.230132,0.195132,1.24521
0.2626,0.229908,0.194992,1.24563
0.2627,0.229697,0.194853,1.24606
0.2628,0.229497,0.194711,1.24648
0.2629,0.229287,0.19456,1.2469
0.263,0.229089,0.194421,1.24733
0.2631,0.228891,0.194283,1.24775
0.2632,0.228697,0.194143,1.24818
0.2633,0.228501,0.194006,1.2486
0.2634,0.22831,0.19387,1.24903
0.2635,0.228115,0.193736,1.24945
0.2636,0.227918,0.193573,1.24987
0.2637,0.227738,0.193433,1.2503
0.2638,0.227555,0.193293,1.25072
0.2639,0.227372,0.193156,1.25114
0.264,0.227157,0.193016,1.25157
0.2641,0.226942,0.19287,1.25199
0.2642,0.226725,0.192709,1.25242
0.2643,0.226494,0.192561,1.25284
0.2644,0.226263,0.192414,1.25326
0.2645,0.226026,0.192264,1.25369
0.2646,0.225802,0.192119,1.25411
0.2647,0.225582,0.191975,1.25453
0.2648,0.225364,0.191831,1.25495
0.2649,0.225141,0.191688,1.25538
0.265,0.22492,0.191542,1.2558
0.2651,0.224697,0.191402,1.25622
0.2652,0.224465,0.191257,1.25665
0.2653,0.224251,0.191117,1.25707
0.2654,0.224035,0.190981,1.25749
0.2655,0.223816,0.190839,1.25791
0.2656,0.223606,0.190701,1.25834
0.2657,0.223394,0.190553,1.25876
0.2658,0.223183,0.190413,1.25918
0.2659,0.222962,0.190268,1.2596
0.266,0.222744,0.190102,1.26003
0.2661,0.222542,0.189957,1.26045
0.2662,0.22234,0.189815,1.26087
0.2663,0.222137,0.189674,1.26129
0.2664,0.221929,0.189523,1.26171
0.2665,0.221728,0.189379,1.26214
0.2666,0.221523,0.189225,1.26256
0.2667,0.221318,0.189081,1.26298
0.2668,0.221107,0.188929,1.2634
0.2669,0.220911,0.188786,1.26382
0.267,0.220709,0.188646,1.26425
0.2671,0.220506,0.188506,1.26467
0.2672,0.22031,0.188361,1.26509
0.2673,0.220108,0.188259,1.26551
0.2674,0.219914,0.188129,1.26593
0.2675,0.219713,0.187997,1.26635
0.2676,0.21951,0.187869,1.26677
0.2677,0.219322,0.187718,1.26719
0.2678,0.219136,0.18759,1.26761
0.2679,0.21895,0.187464,1.26804
0.268,0.218747,0.187331,1.26846
0.2681,0.218553,0.187203,1.26888
0.2682,0.21836,0.187081,1.2693
0.2683,0.218164,0.186962,1.26972
0.2684,0.21797,0.186845,1.27014
0.2685,0.217785,0.186722,1.27056
0.2686,0.217602,0.186599,1.27098
0.2687,0.217419,0.186484,1.2714
0.2688,0.217236,0.186368,1.27182
0.2689,0.217049,0.186252,1.27224
0.269,0.216866,0.186135,1.27266
0.2691,0.216682,0.186016,1.27308
0.2692,0.216495,0.185887,1.2735
0.2693,0.216304,0.185766,1.27392
0.2694,0.216123,0.185649,1.27434
0.2695,0.215944,0.185527,1.27476
0.2696,0.215764,0.185407,1.27518
0.2697,0.215577,0.185282,1.2756
0.2698,0.215394,0.185158,1.27602
0.2699,0.215207,0.185036,1.27644
0.27,0.214988,0.184907,1.27686
0.2701,0.21478,0.184782,1.27728
0.2702,0.214566,0.184656,1.27769
0.2703,0.214327,0.18453,1.27811
0.2704,0.214101,0.184403,1.27853
0.2705,0.213875,0.184276,1.27895
0.2706,0.213662,0.184149,1.27937
0.2707,0.21345,0.184021,1.27979
0.2708,0.213239,0.183895,1.28021
0.2709,0.213022,0.183766,1.28063
0.271,0.212815,0.183637,1.28104
0.2711,0.212609,0.183499,1.28146
0.2712,0.2124,0.183367,1.28188
0.2713,0.212184,0.183216,1.2823
0.2714,0.211976,0.183088,1.28272
0.2715,0.211778,0.182959,1.28314
0.2716,0.211576,0.182824,1.28355
0.2717,0.211375,0.182696,1.28397
0.2718,0.211179,0.182575,1.28439
0.2719,0.210971,0.182451,1.28481
0.272,0.210779,0.182328,1.28522
0.2721,0.210583,0.182206,1.28564
0.2722,0.210397,0.182085,1.28606
0.2723,0.210205,0.181962,1.28648
0.2724,0.210015,0.181836,1.28689
0.2725,0.209829,0.181714,1.28731
0.2726,0.209647,0.181584,1.28772
0.2727,0.209464,0.181458,1.28814
0.2728,0.20928,0.181337,1.28856
0.2729,0.209095,0.181184,1.28898
0.273,0.208917,0.181055,1.2894
0.2731,0.208739,0.180935,1.28981
0.2732,0.208561,0.180812,1.29023
0.2733,0.208381,0.180673,1.29065
0.2734,0.208198,0.180544,1.29106
0.2735,0.208024,0.180418,1.29148
0.2736,0.207851,0.180289,1.2919
0.2737,0.207677,0.180162,1.29231
0.2738,0.207494,0.180034,1.29273
0.2739,0.207323,0.179908,1.29315
0.274,0.207154,0.179782,1.29356
0.2741,0.206984,0.179652,1.29398
0.2742,0.206818,0.179521,1.29439
0.2743,0.206657,0.179389,1.29481
0.2744,0.206495,0.179267,1.29522
0.2745,0.206329,0.17914,1.29564
0.2746,0.206164,0.179019,1.29606
0.2747,0.206006,0.178899,1.29647
0.2748,0.20583,0.178776,1.29689
0.2749,0.205671,0.178653,1.2973
0.275,0.205511,0.178527,1.29772
0.2751,0.205335,0.178402,1.29813
0.2752,0.20518,0.178277,1.29855
0.2753,0.205031,0.178147,1.29896
0.2754,0.20488,0.178012,1.29938
0.2755,0.204728,0.177874,1.29979
0.2756,0.204576,0.17775,1.30021
0.2757,0.204419,0.177626,1.30062
0.2758,0.204263,0.177526,1.30104
0.2759,0.204108,0.177407,1.30145
0.276,0.203933,0.177279,1.30186
0.2761,0.203767,0.177143,1.30228
0.2762,0.203592,0.177038,1.30269
0.2763,0.203414,0.176937,1.30311
0.2764,0.203229,0.176835,1.30352
0.2765,0.203046,0.176734,1.30393
0.2766,0.202869,0.176634,1.30435
0.2767,0.202682,0.176521,1.30476
0.2768,0.2025,0.176406,1.30518
0.2769,0.202325,0.176314,1.30559
0.277,0.202153,0.176213,1.306
0.2771,0.201959,0.176112,1.30642
0.2772,0.201789,0.176018,1.30683
0.2773,0.201614,0.175922,1.30724
0.2774,0.201445,0.175827,1.30766
0.2775,0.201275,0.175732,1.30807
0.2776,0.201107,0.175634,1.30848
0.2777,0.200941,0.175538,1.30889
0.2778,0.200764,0.175438,1.30931
0.2779,0.200592,0.175303,1.30972
0.278,0.200427,0.175196,1.31013
0.2781,0.200259,0.175097,1.31054
0.2782,0.200096,0.174999,1.31096
0.2783,0.199924,0.174894,1.31137
0.2784,0.19976,0.174791,1.31178
0.2785,0.1996,0.174681,1.31219
0.2786,0.199439,0.174576,1.31261
0.2787,0.199278,0.174471,1.31302
0.2788,0.199115,0.174365,1.31343
0.2789,0.198959,0.174251,1.31384
0.279,0.198805,0.174134,1.31425
0.2791,0.198634,0.174024,1.31466
0.2792,0.198474,0.173912,1.31507
0.2793,0.198313,0.173796,1.31549
0.2794,0.198161,0.173683,1.3159
0.2795,0.198009,0.173571,1.31631
0.2796,0.197856,0.17346,1.31672
0.2797,0.197698,0.173349,1.31713
0.2798,0.197548,0.173237,1.31754
0.2799,0.197394,0.173125,1.31795
0.28,0.197243,0.17301,1.31836
0.2801,0.19708,0.172897,1.31877
0.2802,0.196922,0.172782,1.31918
0.2803,0.196773,0.172669,1.31959
0.2804,0.19661,0.172555,1.32
0.2805,0.196458,0.172441,1.32041
0.2806,0.196304,0.172327,1.32082
0.2807,0.196152,0.172212,1.32123
0.2808,0.196009,0.172097,1.32164
0.2809,0.195857,0.17198,1.32205
0.281,0.19571,0.171865,1.32246
0.2811,0.195567,0.171751,1.32287
0.2812,0.195422,0.171637,1.32328
0.2813,0.195278,0.171524,1.32369
0.2814,0.195113,0.171411,1.3241
0.2815,0.19497,0.171301,1.32451
0.2816,0.194831,0.171185,1.32492
0.2817,0.194692,0.171076,1.32533
0.2818,0.194551,0.17096,1.32574
0.2819,0.194408,0.170852,1.32614
0.282,0.194267,0.17074,1.32655
0.2821,0.194109,0.170618,1.32696
0.2822,0.193968,0.17051,1.32737
0.2823,0.193825,0.170404,1.32778
0.2824,0.19368,0.17029,1.32819
0.2825,0.193549,0.170183,1.32859
0.2826,0.193399,0.170075,1.329
0.2827,0.193246,0.169954,1.32941
0.2828,0.193095,0.169824,1.32982
0.2829,0.192936,0.169718,1.33022
0.283,0.192772,0.169625,1.33063
0.2831,0.192604,0.169506,1.33104
0.2832,0.192442,0.169398,1.33145
0.2833,0.192267,0.169292,1.33185
0.2834,0.1921,0.169189,1.33226
0.2835,0.191936,0.16908,1.33267
0.2836,0.191776,0.168973,1.33307
0.2837,0.191613,0.168869,1.33348
0.2838,0.191454,0.168761,1.33389
0.2839,0.191287,0.168656,1.33429
0.284,0.191119,0.168542,1.3347
0.2841,0.190958,0.16843,1.33511
0.2842,0.190797,0.168327,1.33551
0.2843,0.190639,0.168223,1.33592
0.2844,0.190491,0.16812,1.33632
0.2845,0.190327,0.168013,1.33673
0.2846,0.190173,0.167912,1.33714
0.2847,0.190018,0.16781,1.33754
0.2848,0.189867,0.167707,1.33795
0.2849,0.189715,0.167605,1.33835
0.285,0.189563,0.167505,1.33875
0.2851,0.189404,0.167405,1.33916
0.2852,0.189251,0.167305,1.33956
0.2853,0.189101,0.167189,1.33997
0.2854,0.188954,0.167076,1.34037
0.2855,0.188795,0.166976,1.34078
0.2856,0.188648,0.166877,1.34118
0.2857,0.1885,0.166779,1.34159
0.2858,0.188355,0.166677,1.34199
0.2859,0.188212,0.166574,1.3424
0.286,0.188069,0.166479,1.3428
0.2861,0.187924,0.166386,1.3432
0.2862,0.187781,0.166282,1.34361
0.2863,0.187622,0.16619,1.34401
0.2864,0.18748,0.166099,1.34442
0.2865,0.187333,0.166009,1.34482
0.2866,0.187188,0.165919,1.34522
0.2867,0.187048,0.165829,1.34562
0.2868,0.186902,0.16574,1.34603
0.2869,0.186767,0.16564,1.34643
0.287,0.186629,0.16555,1.34683
0.2871,0.18649,0.165446,1.34723
0.2872,0.186354,0.165346,1.34764
0.2873,0.186202,0.165252,1.34804
0.2874,0.186057,0.16517,1.34844
0.2875,0.185915,0.16508,1.34884
0.2876,0.185782,0.164998,1.34924
0.2877,0.185648,0.164905,1.34965
0.2878,0.185512,0.164811,1.35005
0.2879,0.185383,0.164721,1.35045
0.288,0.185248,0.164623,1.35085
0.2881,0.185117,0.164527,1.35125
0.2882,0.184972,0.164431,1.35165
0.2883,0.184836,0.164323,1.35205
0.2884,0.184705,0.16423,1.35245
0.2885,0.184574,0.164133,1.35285
0.2886,0.184442,0.164047,1.35325
0.2887,0.184288,0.163963,1.35365
0.2888,0.18416,0.163872,1.35405
0.2889,0.184032,0.163781,1.35445
0.289,0.183905,0.163682,1.35485
0.2891,0.183781,0.163587,1.35525
0.2892,0.183655,0.163493,1.35565
0.2893,0.183526,0.163399,1.35605
0.2894,0.183403,0.163306,1.35645
0.2895,0.183271,0.163211,1.35685
0.2896,0.183146,0.163116,1.35725
0.2897,0.183024,0.16302,1.35765
0.2898,0.182861,0.162925,1.35804
0.2899,0.182724,0.162829,1.35844
0.29,0.182578,0.162728,1.35884
0.2901,0.182438,0.162631,1.35924
0.2902,0.182293,0.162535,1.35963
0.2903,0.18214,0.162438,1.36003
0.2904,0.181992,0.162342,1.36043
0.2905,0.181846,0.162246,1.36083
0.2906,0.181707,0.162146,1.36122
0.2907,0.181565,0.162048,1.36162
0.2908,0.181411,0.161953,1.36202
0.2909,0.181269,0.161856,1.36241
0.291,0.181127,0.16176,1.36281
0.2911,0.180984,0.161662,1.36321
0.2912,0.180839,0.161548,1.3636
0.2913,0.180699,0.161449,1.36399
0.2914,0.180557,0.161337,1.36439
0.2915,0.180414,0.161237,1.36479
0.2916,0.180275,0.161137,1.36518
0.2917,0.18014,0.161038,1.36558
0.2918,0.18,0.160939,1.36597
0.2919,0.179867,0.16084,1.36637
0.292,0.179732,0.160743,1.36676
0.2921,0.179597,0.160646,1.36715
0.2922,0.179464,0.160543,1.36755
0.2923,0.179328,0.160448,1.36794
0.2924,0.179189,0.160349,1.36833
0.2925,0.179054,0.160258,1.36873
0.2926,0.178922,0.160167,1.36912
0.2927,0.178789,0.160078,1.36951
0.2928,0.178656,0.159987,1.36991
0.2929,0.178526,0.1599,1.3703
0.293,0.178394,0.159811,1.37069
0.2931,0.178263,0.159724,1.37108
0.2932,0.178128,0.159627,1.37147
0.2933,0.17799,0.159523,1.37186
0.2934,0.177861,0.159419,1.37226
0.2935,0.177732,0.159317,1.37265
0.2936,0.177596,0.159223,1.37304
0.2937,0.177462,0.159136,1.37343
0.2938,0.177331,0.159034,1.37382
0.2939,0.177199,0.158926,1.37421
0.294,0.177054,0.158832,1.3746
0.2941,0.176911,0.158742,1.37499
0.2942,0.17676,0.158656,1.37538
0.2943,0.176625,0.158568,1.37576
0.2944,0.176485,0.158476,1.37615
0.2945,0.176352,0.158385,1.37654
0.2946,0.176222,0.158292,1.37693
0.2947,0.176089,0.158197,1.37732
0.2948,0.175957,0.158106,1.3777
0.2949,0.175826,0.158015,1.37809
0.295,0.175693,0.157919,1.37848
0.2951,0.175564,0.157832,1.37886
0.2952,0.175437,0.157725,1.37924
0.2953,0.175307,0.15762,1.37963
0.2954,0.175172,0.157533,1.38002
0.2955,0.175044,0.157444,1.3804
0.2956,0.17492,0.157354,1.38079
0.2957,0.1748,0.157267,1.38117
0.2958,0.174675,0.157167,1.38156
0.2959,0.174554,0.157068,1.38194
0.296,0.174431,0.156983,1.38232
0.2961,0.174309,0.156897,1.38271
0.2962,0.174177,0.156809,1.38309
0.2963,0.174058,0.156726,1.38347
0.2964,0.173942,0.156639,1.38385
0.2965,0.173826,0.156559,1.38423
0.2966,0.173712,0.156471,1.38462
0.2967,0.173596,0.156394,1.385
0.2968,0.173479,0.156314,1.38538
0.2969,0.173358,0.156236,1.38576
0.297,0.173239,0.156158,1.38613
0.2971,0.173122,0.156081,1.38651
0.2972,0.172995,0.156003,1.3869
0.2973,0.172877,0.155927,1.38727
0.2974,0.172768,0.155847,1.38765
0.2975,0.17266,0.155767,1.38802
0.2976,0.172548,0.155684,1.3884
0.2977,0.172443,0.155607,1.38878
0.2978,0.172307,0.155533,1.38915
0.2979,0.172187,0.15546,1.38951
0.298,0.172045,0.155384,1.38988
0.2981,0.171916,0.155311,1.39024
0.2982,0.171792,0.155236,1.39062
0.2983,0.171668,0.155161,1.39099
0.2984,0.171545,0.155088,1.39136
0.2985,0.171422,0.155013,1.39172
0.2986,0.171282,0.154933,1.3921
0.2987,0.171161,0.154848,1.39247
0.2988,0.171033,0.154761,1.39283
0.2989,0.17091,0.154686,1.3932
0.299,0.170791,0.154604,1.39357
0.2991,0.170671,0.154526,1.39393
0.2992,0.170552,0.154452,1.39428
0.2993,0.170433,0.154376,1.39465
0.2994,0.170306,0.154306,1.39501
0.2995,0.170181,0.154239,1.39537
0.2996,0.170062,0.154152,1.39574
0.2997,0.169946,0.154079,1.39609
0.2998,0.169829,0.153983,1.39645
0.2999,0.16971,0.153895,1.39682
0.3,0.169588,0.153802,1.39718
0.3001,0.16947,0.15372,1.39753
0.3002,0.169354,0.153636,1.39789
0.3003,0.169239,0.153564,1.39824
0.3004,0.169112,0.153491,1.39859
0.3005,0.168992,0.153416,1.39894
0.3006,0.168878,0.153338,1.39929
0.3007,0.168765,0.153261,1.39963
0.3008,0.168651,0.153177,1.39997
0.3009,0.16854,0.153098,1.40034
0.301,0.168429,0.153014,1.40066
0.3011,0.168318,0.152914,1.40099
0.3012,0.168206,0.152833,1.40132
0.3013,0.168095,0.152747,1.40165
0.3014,0.167986,0.152663,1.40196
0.3015,0.167872,0.152576,1.40227
0.3016,0.167756,0.152493,1.40258
0.3017,0.167648,0.152409,1.40287
0.3018,0.167541,0.152329,1.40317
0.3019,0.167428,0.152253,1.40347
0.302,0.167315,0.152169,1.40375
0.3021,0.167207,0.152087,1.40406
0.3022,0.167081,0.152009,1.40433
0.3023,0.166969,0.151905,1.40462
0.3024,0.166863,0.151825,1.40488
0.3025,0.166755,0.151745,1.40509
0.3026,0.166642,0.151646,1.40528
0.3027,0.166539,0.151566,1.4055
0.3028,0.166432,0.151483,1.40567
0.3029,0.166327,0.151392,1.40583
0.303,0.166211,0.151304,1.40594
0.3031,0.166092,0.15122,1.40603
0.3032,0.165994,0.151188,1.406
0.3033,0.165887,0.151087,1.4059
0.3034,0.165771,0.150975,1.40568
0.3035,0.165664,0.150872,1.40526
0.3036,0.165563,0.150777,1.40453
0.3037,0.16546,0.150671,1.40326
0.3038,0.165359,0.150579,1.40095
0.3039,0.165259,0.150488,1.39632
0.304,0.165159,0.15039,1.38575
0.3041,0.165059,0.150299,1.36571
0.3042,0.164958,0.1502,1.34308
0.3043,0.164854,0.150104,1.3192
0.3044,0.164753,0.150015,1.29417
0.3045,0.16465,0.150025,1.26864
0.3046,0.164534,0.14984,1.24302
0.3047,0.164431,0.149743,1.21732
0.3048,0.164332,0.149643,1.19157
0.3049,0.164228,0.149544,1.1665
0.305,0.164135,0.149449,1.14138
0.3051,0.164037,0.149355,1.11731
0.3052,0.163939,0.149272,1.0934
0.3053,0.163838,0.149192,1.07036
0.3054,0.16373,0.149101,1.04809
0.3055,0.16363,0.149015,1.02678
0.3056,0.163528,0.148933,1.00545
0.3057,0.16343,0.148852,0.984787
0.3058,0.163333,0.148771,0.964731
0.3059,0.163238,0.148691,0.945154
0.306,0.16314,0.148611,0.926298
0.3061,0.163045,0.148522,0.907873
0.3062,0.162951,0.148435,0.890058
0.3063,0.162858,0.14835,0.872535
0.3064,0.162763,0.148264,0.855592
0.3065,0.162669,0.148183,0.839092
0.3066,0.162556,0.148101,0.823034
0.3067,0.162446,0.148007,0.807423
0.3068,0.162335,0.147914,0.792282
0.3069,0.162226,0.147819,0.777559
0.307,0.162111,0.147746,0.763124
0.3071,0.161991,0.147665,0.748977
0.3072,0.161868,0.147558,0.735116
0.3073,0.161761,0.147473,0.721526
0.3074,0.161631,0.147392,0.708612
0.3075,0.161518,0.147302,0.695613
0.3076,0.161411,0.147234,0.682883
0.3077,0.161288,0.147164,0.670521
0.3078,0.16118,0.147088,0.65832
0.3079,0.161076,0.147018,0.646527
0.308,0.160973,0.146938,0.634787
0.3081,0.16087,0.146873,0.623581
0.3082,0.160766,0.146807,0.612784
0.3083,0.160661,0.146741,0.602315
0.3084,0.160558,0.146679,0.591926
0.3085,0.160454,0.146611,0.581853
0.3086,0.160352,0.146531,0.572135
0.3087,0.160243,0.14647,0.562652
0.3088,0.16014,0.146405,0.553017
0.3089,0.160039,0.146336,0.543739
0.309,0.159936,0.14627,0.534562
0.3091,0.159838,0.14619,0.525766
0.3092,0.159738,0.146123,0.517154
0.3093,0.159635,0.14605,0.508638
0.3094,0.159533,0.145982,0.500497
0.3095,0.159428,0.14592,0.492302
0.3096,0.159325,0.145862,0.484627
0.3097,0.159224,0.145798,0.478131
0.3098,0.159127,0.145738,0.470164
0.3099,0.159014,0.145675,0.461015
0.31,0.158913,0.145602,0.453438
0.3101,0.15881,0.145541,0.446445
0.3102,0.158712,0.145473,0.439469
0.3103,0.158615,0.145409,0.432702
0.3104,0.158521,0.145349,0.42625
0.3105,0.158424,0.145286,0.419678
0.3106,0.158332,0.145225,0.413571
0.3107,0.158238,0.145164,0.407523
0.3108,0.15814,0.145104,0.401364
0.3109,0.158047,0.145044,0.39577
0.311,0.157945,0.144984,0.390139
0.3111,0.157851,0.144925,0.38444
0.3112,0.157758,0.144868,0.37924
0.3113,0.157664,0.144812,0.374046
0.3114,0.15757,0.144799,0.368739
0.3115,0.157475,0.144728,0.363912
0.3116,0.15737,0.144642,0.359169
0.3117,0.157264,0.144573,0.354227
0.3118,0.157172,0.14451,0.349623
0.3119,0.157078,0.144414,0.345316
0.312,0.156988,0.144341,0.340815
0.3121,0.156892,0.144281,0.336358
0.3122,0.156797,0.144216,0.332396
0.3123,0.156701,0.144159,0.328508
0.3124,0.156603,0.144101,0.324479
0.3125,0.156505,0.144043,0.320537
0.3126,0.156414,0.143973,0.316918
0.3127,0.156317,0.143911,0.313394
0.3128,0.156229,0.14385,0.30995
0.3129,0.156135,0.143777,0.306645
0.313,0.156043,0.143713,0.303452
0.3131,0.155954,0.143651,0.300325
0.3132,0.155863,0.143592,0.297274
0.3133,0.155763,0.143532,0.294285
0.3134,0.155671,0.143544,0.292169
0.3135,0.155584,0.143463,0.288536
0.3136,0.155498,0.143421,0.285725
0.3137,0.155411,0.143335,0.282996
0.3138,0.155322,0.143242,0.280331
0.3139,0.155236,0.143152,0.282836
0.314,0.155147,0.143074,0.275194
0.3141,0.15505,0.142969,0.27237
0.3142,0.154963,0.142884,0.271859
0.3143,0.154869,0.142811,0.267397
0.3144,0.154781,0.142732,0.264979
0.3145,0.154687,0.142657,0.26264
0.3146,0.154587,0.14259,0.260313
0.3147,0.154494,0.142514,0.258029
0.3148,0.154408,0.142445,0.255778
0.3149,0.154322,0.142377,0.25351
0.315,0.154225,0.142302,0.251276
0.3151,0.154141,0.142229,0.249126
0.3152,0.154053,0.142158,0.24701
0.3153,0.15397,0.142077,0.244946
0.3154,0.153889,0.142007,0.242954
0.3155,0.153804,0.141935,0.240984
0.3156,0.153716,0.141866,0.239033
0.3157,0.153632,0.141805,0.23715
0.3158,0.153548,0.141733,0.23534
0.3159,0.153464,0.141649,0.233564
0.316,0.153379,0.141644,0.231858
0.3161,0.153294,0.141528,0.230176
0.3162,0.153195,0.141439,0.228516
0.3163,0.153103,0.141357,0.226898
0.3164,0.153006,0.141278,0.225337
0.3165,0.152909,0.141195,0.223797
0.3166,0.152814,0.141109,0.222271
0.3167,0.15272,0.14103,0.220792
0.3168,0.152619,0.14095,0.21936
0.3169,0.152521,0.14089,0.21794
0.317,0.152417,0.140843,0.216534
0.3171,0.152315,0.140773,0.215167
0.3172,0.152218,0.140699,0.213843
0.3173,0.15212,0.140606,0.212533
0.3174,0.152022,0.140516,0.211227
0.3175,0.15193,0.140421,0.210948
0.3176,0.151836,0.140381,0.208671
0.3177,0.151731,0.140292,0.207477
0.3178,0.151642,0.140205,0.206277
0.3179,0.151549,0.140133,0.205088
0.318,0.151465,0.140058,0.203923
0.3181,0.151378,0.139989,0.202787
0.3182,0.15129,0.139925,0.2017
0.3183,0.151187,0.13986,0.200635
0.3184,0.151093,0.139797,0.199581
0.3185,0.150994,0.139767,0.198557
0.3186,0.150899,0.139677,0.197551
0.3187,0.150807,0.1396,0.196535
0.3188,0.150722,0.139535,0.195515
0.3189,0.150632,0.139506,0.194529
0.319,0.150545,0.139424,0.193618
0.3191,0.15046,0.139338,0.19271
0.3192,0.150374,0.139265,0.191805
0.3193,0.150287,0.139234,0.190903
0.3194,0.150203,0.139194,0.18999
0.3195,0.150108,0.13911,0.189084
0.3196,0.150017,0.139039,0.188359
0.3197,0.149925,0.138953,0.187533
0.3198,0.149834,0.138863,0.18672
0.3199,0.149747,0.13877,0.185903
0.32,0.149661,0.138696,0.185088
0.3201,0.149575,0.138607,0.184295
0.3202,0.149491,0.138535,0.183536
0.3203,0.149393,0.138495,0.182817
0.3204,0.149305,0.138405,0.182101
0.3205,0.149222,0.138356,0.181379
0.3206,0.14914,0.138265,0.180686
0.3207,0.149057,0.138206,0.179972
0.3208,0.148975,0.13815,0.179257
0.3209,0.148893,0.138102,0.178619
0.321,0.148811,0.138034,0.177938
0.3211,0.148729,0.137944,0.177358
0.3212,0.148646,0.137852,0.176727
0.3213,0.148563,0.137767,0.176091
0.3214,0.148481,0.137706,0.175451
0.3215,0.148401,0.137641,0.174828
0.3216,0.14832,0.137586,0.174232
0.3217,0.148236,0.137531,0.173662
0.3218,0.148152,0.137477,0.173096
0.3219,0.148072,0.137415,0.17254
0.322,0.147993,0.137385,0.17199
0.3221,0.147913,0.137323,0.171415
0.3222,0.147833,0.137267,0.170833
0.3223,0.147746,0.137211,0.17028
0.3224,0.147656,0.137156,0.169755
0.3225,0.147576,0.137099,0.169256
0.3226,0.147497,0.137042,0.168773
0.3227,0.147415,0.136986,0.168298
0.3228,0.147337,0.136923,0.167826
0.3229,0.147258,0.136842,0.167347
0.323,0.14717,0.1368,0.166861
0.3231,0.147089,0.136739,0.172086
0.3232,0.147012,0.136684,0.166136
0.3233,0.146922,0.136628,0.165609
0.3234,0.146848,0.136572,0.165065
0.3235,0.146762,0.136517,0.164592
0.3236,0.146683,0.136462,0.164167
0.3237,0.146594,0.136396,0.163759
0.3238,0.146521,0.136357,0.163357
0.3239,0.146444,0.136304,0.162943
0.324,0.146363,0.136253,0.162528
0.3241,0.146286,0.136201,0.162111
0.3242,0.146207,0.13615,0.1617
0.3243,0.146123,0.136098,0.161267
0.3244,0.146043,0.136047,0.160895
0.3245,0.145967,0.135982,0.160529
0.3246,0.145886,0.135926,0.160177
0.3247,0.145805,0.135874,0.162969
0.3248,0.145727,0.135825,0.163151
0.3249,0.145651,0.135776,0.160831
0.325,0.145572,0.135725,0.16
0.3251,0.145496,0.135676,0.159485
0.3252,0.145419,0.135627,0.159044
0.3253,0.145339,0.135578,0.158647
0.3254,0.145255,0.13553,0.158253
0.3255,0.145169,0.135476,0.157869
0.3256,0.14509,0.135426,0.157427
0.3257,0.145018,0.135367,0.157043
0.3258,0.144931,0.135318,0.161353
0.3259,0.144854,0.135292,0.156451
0.326,0.144778,0.135226,0.156046
0.3261,0.144702,0.13517,0.155766
0.3262,0.144615,0.135122,0.15537
0.3263,0.144539,0.135089,0.155054
0.3264,0.144462,0.135027,0.154807
0.3265,0.144382,0.13497,0.154455
0.3266,0.144309,0.134928,0.154161
0.3267,0.144239,0.134904,0.15385
0.3268,0.144168,0.134851,0.153523
0.3269,0.144082,0.134794,0.153223
0.327,0.144003,0.134754,0.15292
0.3271,0.14391,0.1347,0.152632
0.3272,0.143826,0.134637,0.152354
0.3273,0.143747,0.134576,0.152092
0.3274,0.143666,0.134508,0.151852
0.3275,0.143584,0.134445,0.151629
0.3276,0.143499,0.134384,0.15141
0.3277,0.143419,0.13433,0.151192
0.3278,0.143333,0.134264,0.150987
0.3279,0.14325,0.134211,0.150772
0.328,0.143162,0.134142,0.15055
0.3281,0.143084,0.134088,0.150315
0.3282,0.143004,0.13404,0.150077
0.3283,0.142921,0.134005,0.149832
0.3284,0.142838,0.133943,0.149579
0.3285,0.142759,0.133886,0.149331
0.3286,0.142682,0.133834,0.149089
0.3287,0.142603,0.133781,0.148857
0.3288,0.142526,0.133729,0.148635
0.3289,0.142451,0.133664,0.148426
0.329,0.142378,0.133587,0.148225
0.3291,0.142303,0.133523,0.148031
0.3292,0.142208,0.13346,0.147877
0.3293,0.14213,0.133394,0.147697
0.3294,0.142041,0.133341,0.147523
0.3295,0.141963,0.133289,0.147355
0.3296,0.141868,0.133237,0.147176
0.3297,0.141792,0.133184,0.147011
0.3298,0.141714,0.133142,0.146853
0.3299,0.141642,0.133089,0.14668
0.33,0.141571,0.133019,0.146426
0.3301,0.141478,0.132958,0.146286
0.3302,0.141401,0.132917,0.146099
0.3303,0.141325,0.13286,0.145907
0.3304,0.141254,0.132802,0.145721
0.3305,0.141182,0.132742,0.145531
0.3306,0.141099,0.132682,0.14534
0.3307,0.141024,0.132623,0.145164
0.3308,0.140942,0.132579,0.144992
0.3309,0.14087,0.132533,0.144828
0.331,0.14077,0.134169,0.144619
0.3311,0.140694,0.132634,0.144457
0.3312,0.140623,0.132492,0.144316
0.3313,0.140554,0.132422,0.144182
0.3314,0.140465,0.132351,0.144055
0.3315,0.140391,0.132268,0.143927
0.3316,0.140317,0.132195,0.143807
0.3317,0.140243,0.132049,0.143678
0.3318,0.14017,0.131951,0.143543
0.3319,0.140095,0.131863,0.143427
0.332,0.140015,0.131796,0.143305
0.3321,0.139939,0.131762,0.143183
0.3322,0.139869,0.13169,0.143057
0.3323,0.139796,0.131701,0.142926
0.3324,0.139728,0.131607,0.142787
0.3325,0.139654,0.131524,0.142652
0.3326,0.139577,0.132142,0.142506
0.3327,0.139508,0.131554,0.142347
0.3328,0.139439,0.13136,0.142214
0.3329,0.139372,0.131277,0.142083
0.333,0.139302,0.131194,0.141956
0.3331,0.139233,0.131089,0.141834
0.3332,0.139165,0.131026,0.141717
0.3333,0.139097,0.131017,0.141608
0.3334,0.139031,0.130914,0.141505
0.3335,0.138959,0.130834,0.141406
0.3336,0.13889,0.130763,0.141311
0.3337,0.138822,0.130701,0.141212
0.3338,0.138751,0.130641,0.14112
0.3339,0.138676,0.130596,0.141011
0.334,0.138603,0.130538,0.140892
0.3341,0.138535,0.130527,0.140784
0.3342,0.138467,0.130713,0.140691
0.3343,0.138396,0.130505,0.1406
0.3344,0.138327,0.130412,0.140509
0.3345,0.138258,0.130346,0.140373
0.3346,0.138191,0.130242,0.140253
0.3347,0.138118,0.130154,0.140148
0.3348,0.138046,0.130079,0.140046
0.3349,0.137979,0.130009,0.139942
0.335,0.137913,0.12994,0.147751
0.3351,0.137846,0.129872,0.140247
0.3352,0.137767,0.12981,0.139734
0.3353,0.137697,0.129757,0.139601
0.3354,0.137629,0.129695,0.139475
0.3355,0.137557,0.129625,0.13934
0.3356,0.137489,0.12958,0.139205
0.3357,0.137424,0.129517,0.139062
0.3358,0.137358,0.129456,0.138938
0.3359,0.137286,0.129469,0.138822
0.336,0.137222,0.129392,0.138692
0.3361,0.137156,0.129513,0.13858
0.3362,0.137089,0.129415,0.138476
0.3363,0.137027,0.12934,0.138379
0.3364,0.13696,0.129265,0.138287
0.3365,0.136885,0.129191,0.138199
0.3366,0.136821,0.129131,0.138115
0.3367,0.136753,0.129047,0.138034
0.3368,0.136679,0.129101,0.137963
0.3369,0.136611,0.128988,0.137899
0.337,0.136542,0.128883,0.137839
0.3371,0.136474,0.128888,0.137773
0.3372,0.136415,0.128833,0.137689
0.3373,0.136352,0.128749,0.137601
0.3374,0.136279,0.128686,0.13756
0.3375,0.136215,0.128628,0.137474
0.3376,0.136148,0.128556,0.137401
0.3377,0.136083,0.128498,0.137329
0.3378,0.136019,0.128494,0.137258
0.3379,0.135961,0.128436,0.137169
0.338,0.135898,0.128362,0.137078
0.3381,0.135825,0.128308,0.136983
0.3382,0.135756,0.128264,0.138378
0.3383,0.13569,0.128217,0.136556
0.3384,0.135628,0.128173,0.136456
0.3385,0.135556,0.12813,0.136359
0.3386,0.135495,0.128068,0.13626
0.3387,0.135418,0.128015,0.136162
0.3388,0.13534,0.127965,0.136062
0.3389,0.135261,0.127918,0.135963
0.339,0.135181,0.127875,0.135865
0.3391,0.135093,0.127834,0.135769
0.3392,0.135021,0.12778,0.135676
0.3393,0.13495,0.127737,0.135588
0.3394,0.13488,0.127697,0.135503
0.3395,0.134815,0.127652,0.135423
0.3396,0.134745,0.12761,0.135062
0.3397,0.13467,0.127671,0.135048
0.3398,0.134599,0.127723,0.135167
0.3399,0.134529,0.127664,0.136294
0.34,0.134459,0.127589,0.137827
0.3401,0.13439,0.127535,0.135817
0.3402,0.134322,0.127488,0.135582
0.3403,0.134253,0.127449,0.134967
0.3404,0.134185,0.127407,0.13465
0.3405,0.134114,0.127355,0.134444
0.3406,0.13404,0.12728,0.13428
0.3407,0.133972,0.127213,0.134147
0.3408,0.133902,0.127148,0.133978
0.3409,0.133835,0.127096,0.133856
0.341,0.13377,0.127048,0.133778
0.3411,0.133702,0.126991,0.133707
0.3412,0.133638,0.126943,0.133671
0.3413,0.133572,0.126949,0.133518
0.3414,0.133497,0.126902,0.133419
0.3415,0.13343,0.126953,0.133347
0.3416,0.133368,0.126911,0.133325
0.3417,0.133289,0.126868,0.133202
0.3418,0.133228,0.126824,0.13316
0.3419,0.133152,0.12684,0.133057
0.342,0.133075,0.126745,0.132999
0.3421,0.133004,0.1267,0.132927
0.3422,0.132942,0.126633,0.132853
0.3423,0.132884,0.126511,0.132779
0.3424,0.132824,0.126438,0.132698
0.3425,0.132766,0.126372,0.132619
0.3426,0.132704,0.126316,0.132554
0.3427,0.132641,0.126262,0.132546
0.3428,0.13256,0.126208,0.142275
0.3429,0.132482,0.126283,0.132805
0.343,0.132413,0.12622,0.132571
0.3431,0.132347,0.126173,0.132436
0.3432,0.132285,0.126126,0.132442
0.3433,0.132222,0.126079,0.13222
0.3434,0.132162,0.126034,0.132168
0.3435,0.132095,0.125956,0.132095
0.3436,0.132036,0.126001,0.132012
0.3437,0.131963,0.12593,0.131901
0.3438,0.131904,0.125846,0.131818
0.3439,0.131836,0.125782,0.131749
0.344,0.131766,0.125732,0.131677
0.3441,0.131706,0.125653,0.131726
0.3442,0.131638,0.125581,0.131602
0.3443,0.131578,0.125582,0.132029
0.3444,0.131521,0.12554,0.131712
0.3445,0.131444,0.125497,0.131615
0.3446,0.131381,0.125458,0.131558
0.3447,0.131319,0.125415,0.13149
0.3448,0.13125,0.125366,0.131442
0.3449,0.131192,0.125321,0.131394
0.345,0.131127,0.125277,0.131347
0.3451,0.131069,0.1252,0.131301
0.3452,0.131011,0.125122,0.131255
0.3453,0.130954,0.125027,0.13121
0.3454,0.130899,0.124959,0.131226
0.3455,0.130841,0.1249,0.13117
0.3456,0.130781,0.124844,0.131138
0.3457,0.130711,0.124777,0.131093
0.3458,0.13065,0.124724,0.131118
0.3459,0.130592,0.124675,0.131046
0.346,0.130524,0.124631,0.130925
0.3461,0.130472,0.124569,0.130798
0.3462,0.130415,0.124518,0.130708
0.3463,0.130357,0.124566,0.130628
0.3464,0.1303,0.124617,0.130556
0.3465,0.130243,0.124691,0.130484
0.3466,0.130184,0.124543,0.130182
0.3467,0.130126,0.124443,0.13118
0.3468,0.130068,0.124371,0.130955
0.3469,0.130008,0.124311,0.130829
0.347,0.129948,0.124191,0.130667
0.3471,0.12989,0.124082,0.130399
0.3472,0.129833,0.124004,0.13018
0.3473,0.129775,0.123944,0.12993
0.3474,0.129717,0.123889,0.129814
0.3475,0.12966,0.123842,0.129696
0.3476,0.129594,0.123794,0.13526
0.3477,0.129531,0.123743,0.130182
0.3478,0.129469,0.123692,0.1296
0.3479,0.129413,0.123641,0.12946
0.348,0.129358,0.12359,0.129608
0.3481,0.129302,0.123539,0.129458
0.3482,0.129242,0.123488,0.129506
0.3483,0.129189,0.123438,0.12944
0.3484,0.129136,0.123486,0.12919
0.3485,0.129078,0.123558,0.12901
0.3486,0.129024,0.123411,0.128887
0.3487,0.128969,0.123312,0.128812
0.3488,0.128909,0.123174,0.128754
0.3489,0.12885,0.123079,0.128702
0.349,0.128788,0.123052,0.128657
0.3491,0.128723,0.122988,0.128616
0.3492,0.128665,0.122926,0.128579
0.3493,0.128613,0.122896,0.128544
0.3494,0.128557,0.122893,0.128511
0.3495,0.128492,0.122913,0.12848
0.3496,0.128435,0.12283,0.128451
0.3497,0.128379,0.122758,0.128423
0.3498,0.128326,0.122695,0.128396
0.3499,0.128266,0.122642,0.12837
0.35,0.12821,0.122596,0.128344
0.3501,0.128156,0.122581,0.128331
0.3502,0.128098,0.122509,0.128303
0.3503,0.128045,0.122449,0.128268
0.3504,0.127982,0.122416,0.128237
0.3505,0.12793,0.122396,0.128207
0.3506,0.127876,0.122352,0.128175
0.3507,0.127822,0.122311,0.128141
0.3508,0.127767,0.122269,0.128112
0.3509,0.127711,0.122176,0.128082
0.351,0.127631,0.122086,0.128063
0.3511,0.127575,0.122086,0.128028
0.3512,0.127522,0.12201,0.127977
0.3513,0.127472,0.12197,0.127901
0.3514,0.127419,0.121919,0.127844
0.3515,0.127367,0.121889,0.127859
0.3516,0.127304,0.12184,0.127813
0.3517,0.12725,0.121793,0.127737
0.3518,0.127198,0.121812,0.127668
0.3519,0.127128,0.121717,0.127604
0.352,0.127068,0.12163,0.127543
0.3521,0.126991,0.121621,0.127473
0.3522,0.126926,0.121588,0.127408
0.3523,0.126868,0.121536,0.127345
0.3524,0.126813,0.121549,0.127279
0.3525,0.126757,0.121445,0.127208
0.3526,0.126684,0.121855,0.127137
0.3527,0.126623,0.121389,0.127072
0.3528,0.126558,0.121307,0.127007
0.3529,0.126494,0.121232,0.126928
0.353,0.126416,0.121132,0.126829
0.3531,0.126356,0.121031,0.126744
0.3532,0.126294,0.121054,0.126684
0.3533,0.126237,0.121009,0.126636
0.3534,0.126175,0.120949,0.12659
0.3535,0.12612,0.120897,0.126539
0.3536,0.126064,0.120856,0.126497
0.3537,0.126007,0.120819,0.126457
0.3538,0.125952,0.120746,0.126417
0.3539,0.125894,0.120676,0.126379
0.354,0.125838,0.120627,0.126342
0.3541,0.125783,0.120575,0.126275
0.3542,0.125727,0.120531,0.12624
0.3543,0.12567,0.120483,0.126206
0.3544,0.125615,0.120439,0.126175
0.3545,0.12556,0.120364,0.126144
0.3546,0.125504,0.120301,0.126114
0.3547,0.12545,0.120273,0.126083
0.3548,0.125395,0.120469,0.126077
0.3549,0.125341,0.120347,0.126068
0.355,0.125287,0.120257,0.126034
0.3551,0.125232,0.120205,0.126
0.3552,0.125178,0.120148,0.126
0.3553,0.125125,0.120161,0.126349
0.3554,0.125069,0.120088,0.12616
0.3555,0.125018,0.120014,0.126071
0.3556,0.124965,0.120039,0.125855
0.3557,0.124911,0.119946,0.125968
0.3558,0.124859,0.119869,0.12666
0.3559,0.124803,0.119792,0.126745
0.356,0.12475,0.119727,0.126886
0.3561,0.124698,0.119672,0.126321
0.3562,0.124635,0.11959,0.126034
0.3563,0.124588,0.119543,0.125823
0.3564,0.124537,0.119487,0.125684
0.3565,0.124485,0.119451,0.125587
0.3566,0.124433,0.119406,0.125501
0.3567,0.124379,0.119397,0.125416
0.3568,0.124316,0.119493,0.125333
0.3569,0.124259,0.119467,0.125255
0.357,0.124207,0.119404,0.125185
0.3571,0.124155,0.119339,0.125112
0.3572,0.124103,0.119284,0.12501
0.3573,0.124044,0.119217,0.124928
0.3574,0.12399,0.119153,0.124842
0.3575,0.123938,0.11909,0.124793
0.3576,0.12388,0.119031,0.124707
0.3577,0.123815,0.11899,0.12463
0.3578,0.123761,0.118951,0.124553
0.3579,0.123706,0.118909,0.124476
0.358,0.123647,0.118875,0.124404
0.3581,0.123598,0.118887,0.124334
0.3582,0.123547,0.118841,0.124557
0.3583,0.123497,0.118796,0.124267
0.3584,0.123444,0.118766,0.124193
0.3585,0.123392,0.118741,0.123974
0.3586,0.123341,0.118696,0.123918
0.3587,0.123281,0.118658,0.123937
0.3588,0.123229,0.118621,0.123929
0.3589,0.12318,0.11859,0.123878
0.359,0.123133,0.118551,0.123851
0.3591,0.123081,0.118514,0.123821
0.3592,0.123029,0.118478,0.123848
0.3593,0.12298,0.118442,0.123823
0.3594,0.122921,0.118416,0.123801
0.3595,0.12287,0.118368,0.123755
0.3596,0.122821,0.118329,0.123716
0.3597,0.122772,0.1183,0.123692
0.3598,0.122725,0.118273,0.123674
0.3599,0.122677,0.118243,0.123679
0.36,0.122629,0.118208,0.123575
0.3601,0.122576,0.118181,0.123526
0.3602,0.122522,0.118146,0.123491
0.3603,0.122469,0.118105,0.123463
0.3604,0.122419,0.118068,0.123438
0.3605,0.122371,0.118023,0.123413
0.3606,0.122319,0.117987,0.123277
0.3607,0.122267,0.117953,0.123251
0.3608,0.12221,0.117917,0.123234
0.3609,0.122156,0.117881,0.123269
0.361,0.122105,0.117842,0.123218
0.3611,0.122046,0.117807,0.123139
0.3612,0.121996,0.117774,0.123087
0.3613,0.121946,0.117744,0.123048
0.3614,0.121898,0.117714,0.123004
0.3615,0.12185,0.117678,0.122966
0.3616,0.1218,0.117646,0.122929
0.3617,0.121751,0.117613,0.122891
0.3618,0.121701,0.11758,0.122904
0.3619,0.121653,0.117548,0.122864
0.362,0.121598,0.117516,0.12279
0.3621,0.121549,0.117483,0.122756
0.3622,0.121498,0.117451,0.122681
0.3623,0.12145,0.117421,0.12261
0.3624,0.121401,0.117386,0.12255
0.3625,0.121352,0.117349,0.122492
0.3626,0.121303,0.117316,0.122433
0.3627,0.121254,0.117283,0.122359
0.3628,0.121206,0.117247,0.122302
0.3629,0.121158,0.117221,0.122243
0.363,0.121109,0.117189,0.122187
0.3631,0.121061,0.117148,0.122184
0.3632,0.121016,0.117109,0.122134
0.3633,0.12097,0.117317,0.122084
0.3634,0.120922,0.117187,0.122024
0.3635,0.120876,0.117111,0.121982
0.3636,0.120827,0.116955,0.121938
0.3637,0.120785,0.11688,0.121894
0.3638,0.120739,0.116804,0.121832
0.3639,0.120688,0.116753,0.121773
0.364,0.120639,0.116686,0.121739
0.3641,0.120595,0.116719,0.121708
0.3642,0.120549,0.116835,0.121677
0.3643,0.120494,0.116628,0.121649
0.3644,0.120437,0.116542,0.121622
0.3645,0.120381,0.116493,0.121595
0.3646,0.120331,0.116449,0.121571
0.3647,0.120282,0.116408,0.1216
0.3648,0.120235,0.116367,0.121544
0.3649,0.120188,0.11633,0.121461
0.365,0.120142,0.116284,0.121408
0.3651,0.120095,0.116321,0.121377
0.3652,0.120046,0.116208,0.121353
0.3653,0.119999,0.116112,0.121329
0.3654,0.119954,0.116034,0.121305
0.3655,0.119909,0.116795,0.121282
0.3656,0.119862,0.117223,0.121257
0.3657,0.119817,0.116069,0.121232
0.3658,0.119763,0.116106,0.121207
0.3659,0.11972,0.11567,0.121181
0.366,0.119676,0.115473,0.121152
0.3661,0.119632,0.115353,0.121124
0.3662,0.119587,0.115279,0.121093
0.3663,0.119543,0.115775,0.121062
0.3664,0.119493,0.116025,0.121082
0.3665,0.119428,0.115913,0.121047
0.3666,0.119377,0.115407,0.12101
0.3667,0.119326,0.115213,0.120977
0.3668,0.119277,0.114923,0.120934
0.3669,0.119225,0.114758,0.120893
0.367,0.119176,0.114629,0.120854
0.3671,0.119126,0.114529,0.120813
0.3672,0.119074,0.114435,0.12077
0.3673,0.119026,0.114358,0.120725
0.3674,0.118956,0.114307,0.120679
0.3675,0.118898,0.114254,0.120631
0.3676,0.118847,0.11419,0.120588
0.3677,0.118801,0.114109,0.120537
0.3678,0.118746,0.11406,0.120478
0.3679,0.118696,0.114014,0.12043
0.368,0.118648,0.113969,0.12038
0.3681,0.1186,0.113927,0.120329
0.3682,0.118552,0.113882,0.120279
0.3683,0.118501,0.11384,0.12023
0.3684,0.118451,0.113839,0.120182
0.3685,0.118397,0.113757,0.120129
0.3686,0.118346,0.113712,0.12009
0.3687,0.118297,0.113681,0.12005
0.3688,0.11824,0.113651,0.120012
0.3689,0.118191,0.113706,0.119971
0.369,0.11814,0.113595,0.119938
0.3691,0.118091,0.113521,0.119907
0.3692,0.118043,0.113486,0.11988
0.3693,0.117994,0.113463,0.119854
0.3694,0.117948,0.113484,0.119831
0.3695,0.117903,0.1134,0.119814
0.3696,0.117856,0.113416,0.119793
0.3697,0.117811,0.113331,0.119775
0.3698,0.117764,0.114136,0.119763
0.3699,0.117718,0.113515,0.119749
0.37,0.11767,0.113294,0.119939
0.3701,0.117626,0.113218,0.119797
0.3702,0.117579,0.113179,0.119752
0.3703,0.117534,0.113117,0.119728
0.3704,0.117482,0.11307,0.119712
0.3705,0.117439,0.113029,0.11969
0.3706,0.117395,0.11299,0.119678
0.3707,0.117348,0.11296,0.119666
0.3708,0.117301,0.112924,0.119657
0.3709,0.11726,0.112855,0.119647
0.371,0.117218,0.112823,0.119636
0.3711,0.117174,0.112999,0.119629
0.3712,0.117129,0.112832,0.119621
0.3713,0.117084,0.112761,0.119615
0.3714,0.117039,0.112733,0.119608
0.3715,0.116995,0.112683,0.119599
0.3716,0.116952,0.11263,0.119591
0.3717,0.116911,0.112594,0.119583
0.3718,0.116861,0.112561,0.119574
0.3719,0.116812,0.11253,0.119565
0.372,0.116766,0.112501,0.11965
0.3721,0.116722,0.112472,0.119625
0.3722,0.116676,0.112444,0.119589
0.3723,0.116632,0.112415,0.11957
0.3724,0.116586,0.112386,0.119553
0.3725,0.116538,0.112365,0.119545
0.3726,0.116483,0.112337,0.119529
0.3727,0.116435,0.112311,0.119516
0.3728,0.11639,0.112283,0.119503
0.3729,0.116347,0.112252,0.11949
0.373,0.116308,0.112358,0.119473
0.3731,0.116254,0.112228,0.119453
0.3732,0.116207,0.112178,0.12028
0.3733,0.116161,0.112138,0.12
0.3734,0.116117,0.112154,0.120085
0.3735,0.116075,0.112114,0.120124
0.3736,0.116031,0.112066,0.120478
0.3737,0.115989,0.112148,0.12039
0.3738,0.115944,0.112063,0.120329
0.3739,0.1159,0.111986,0.120206
0.374,0.115855,0.111922,0.120148
0.3741,0.11581,0.111877,0.120059
0.3742,0.115766,0.111847,0.119385
0.3743,0.115723,0.111821,0.119205
0.3744,0.11568,0.111788,0.119165
0.3745,0.115636,0.111791,0.11895
0.3746,0.115579,0.111737,0.118865
0.3747,0.115532,0.111721,0.11816
0.3748,0.115489,0.11167,0.11972
0.3749,0.11544,0.111631,0.12008
0.375,0.11539,0.111614,0.119488
0.3751,0.115339,0.111574,0.119147
0.3752,0.115283,0.111535,0.118938
0.3753,0.115236,0.111496,0.119086
0.3754,0.115197,0.111466,0.118593
0.3755,0.11516,0.111447,0.118457
0.3756,0.115112,0.111425,0.11839
0.3757,0.11507,0.111394,0.118677
0.3758,0.11503,0.111409,0.118257
0.3759,0.114984,0.111364,0.118144
0.376,0.11494,0.111331,0.11808
0.3761,0.114891,0.111301,0.118019
0.3762,0.114849,0.111259,0.117968
0.3763,0.114809,0.111244,0.117913
0.3764,0.114751,0.111215,0.117929
0.3765,0.11471,0.111188,0.118138
0.3766,0.114667,0.111166,0.118365
0.3767,0.114626,0.111177,0.118016
0.3768,0.114587,0.111157,0.118022
0.3769,0.114544,0.111134,0.117882
0.377,0.11449,0.111108,0.117774
0.3771,0.114448,0.111082,0.117686
0.3772,0.114407,0.11109,0.117683
0.3773,0.114366,0.111051,0.117684
0.3774,0.114327,0.111013,0.117675
0.3775,0.114287,0.110982,0.117659
0.3776,0.114247,0.110958,0.11764
0.3777,0.114204,0.110927,0.117615
0.3778,0.114164,0.110905,0.117593
0.3779,0.114124,0.110882,0.117567
0.378,0.114085,0.110858,0.117527
0.3781,0.114044,0.110836,0.117528
0.3782,0.114004,0.110813,0.117509
0.3783,0.113964,0.110791,0.117476
0.3784,0.113924,0.110769,0.11747
0.3785,0.113882,0.110748,0.117457
0.3786,0.113842,0.110726,0.117439
0.3787,0.113802,0.110704,0.117425
0.3788,0.113761,0.110671,0.117411
0.3789,0.113721,0.110646,0.117384
0.379,0.113682,0.110621,0.117346
0.3791,0.113641,0.1106,0.117313
0.3792,0.113602,0.11058,0.11728
0.3793,0.113565,0.110559,0.117246
0.3794,0.113527,0.110537,0.11721
0.3795,0.113488,0.110506,0.117173
0.3796,0.11345,0.110482,0.117134
0.3797,0.113412,0.110488,0.117093
0.3798,0.113372,0.110454,0.11705
0.3799,0.113326,0.110444,0.117006
0.38,0.113286,0.110399,0.116959
0.3801,0.113248,0.110357,0.116911
0.3802,0.113207,0.110328,0.11686
0.3803,0.11317,0.110305,0.116808
0.3804,0.113132,0.110311,0.116754
0.3805,0.113095,0.110339,0.116699
0.3806,0.113056,0.110286,0.116625
0.3807,0.113018,0.110257,0.116573
0.3808,0.112974,0.110234,0.116522
0.3809,0.112935,0.11021,0.116469
0.381,0.112897,0.110186,0.116417
0.3811,0.112857,0.110166,0.116367
0.3812,0.112818,0.110142,0.116318
0.3813,0.112779,0.110117,0.116272
0.3814,0.112737,0.110077,0.116229
0.3815,0.112696,0.110036,0.116188
0.3816,0.112656,0.11001,0.116151
0.3817,0.112612,0.109988,0.116117
0.3818,0.112569,0.109959,0.116087
0.3819,0.112528,0.109924,0.11606
0.382,0.112487,0.109942,0.116035
0.3821,0.112449,0.109892,0.116012
0.3822,0.11241,0.109889,0.11602
0.3823,0.112372,0.109873,0.115993
0.3824,0.112334,0.109856,0.115962
0.3825,0.112297,0.109836,0.115947
0.3826,0.112278,0.109814,0.115932
0.3827,0.112215,0.109797,0.115918
0.3828,0.112156,0.109776,0.115905
0.3829,0.112183,0.109732,0.115892
0.383,0.112102,0.10969,0.115881
0.3831,0.112007,0.109654,0.115805
0.3832,0.111944,0.109623,0.115713
0.3833,0.111887,0.1096,0.115687
0.3834,0.111842,0.109576,0.11562
0.3835,0.11183,0.109552,0.115584
0.3836,0.111792,0.109643,0.115552
0.3837,0.111733,0.10956,0.115531
0.3838,0.111702,0.109521,0.115517
0.3839,0.111659,0.109485,0.115505
0.384,0.111577,0.109454,0.115494
0.3841,0.111522,0.109431,0.115485
0.3842,0.111479,0.109408,0.115477
0.3843,0.111434,0.109386,0.115469
0.3844,0.111381,0.109363,0.115462
0.3845,0.111335,0.109323,0.115455
0.3846,0.111291,0.109407,0.115447
0.3847,0.111251,0.109331,0.11544
0.3848,0.111212,0.109281,0.115433
0.3849,0.111172,0.109255,0.115425
0.385,0.111131,0.109187,0.115416
0.3851,0.111085,0.10914,0.115407
0.3852,0.111043,0.1091,0.115398
0.3853,0.110998,0.109062,0.115386
0.3854,0.110952,0.109026,0.115374
0.3855,0.110908,0.108997,0.115388
0.3856,0.110895,0.108965,0.115379
0.3857,0.111827,0.108926,0.1154
0.3858,0.110881,0.108857,0.115381
0.3859,0.11078,0.108848,0.115371
0.386,0.110712,0.108808,0.115361
0.3861,0.11065,0.108776,0.115351
0.3862,0.110598,0.108732,0.11534
0.3863,0.110552,0.10869,0.115323
0.3864,0.110531,0.108626,0.115276
0.3865,0.110471,0.108584,0.115255
0.3866,0.110436,0.108554,0.115235
0.3867,0.110373,0.108528,0.115213
0.3868,0.110313,0.108501,0.11519
0.3869,0.110267,0.108475,0.115174
0.387,0.110229,0.108452,0.115141
0.3871,0.11019,0.108453,0.115112
0.3872,0.110154,0.108422,0.115081
0.3873,0.110114,0.108385,0.115049
0.3874,0.110075,0.108357,0.115013
0.3875,0.110037,0.108331,0.11498
0.3876,0.11,0.108308,0.114946
0.3877,0.109974,0.108286,0.114912
0.3878,0.109934,0.108263,0.114878
0.3879,0.10989,0.108241,0.114847
0.388,0.109847,0.108215,0.114822
0.3881,0.109806,0.108192,0.114769
0.3882,0.109761,0.108168,0.114736
0.3883,0.109722,0.108144,0.114705
0.3884,0.109682,0.108122,0.114676
0.3885,0.109643,0.108099,0.114648
0.3886,0.109604,0.108075,0.114623
0.3887,0.109577,0.108053,0.114595
0.3888,0.109538,0.10803,0.114571
0.3889,0.109499,0.108008,0.114551
0.389,0.10946,0.107986,0.114532
0.3891,0.109424,0.107962,0.114513
0.3892,0.109384,0.107966,0.114497
0.3893,0.109348,0.107938,0.114483
0.3894,0.109306,0.107896,0.114469
0.3895,0.109264,0.107869,0.114453
0.3896,0.109222,0.10784,0.114438
0.3897,0.109179,0.10782,0.11435
0.3898,0.109159,0.1078,0.114318
0.3899,0.109118,0.10778,0.114302
0.39,0.1091,0.10776,0.114331
0.3901,0.109036,0.10774,0.114319
0.3902,0.108981,0.107719,0.114286
0.3903,0.108952,0.107698,0.114274
0.3904,0.108904,0.107745,0.114191
0.3905,0.10885,0.107689,0.11416
0.3906,0.108802,0.107664,0.114142
0.3907,0.108758,0.107694,0.114129
0.3908,0.108761,0.107629,0.114118
0.3909,0.108697,0.107592,0.114109
0.391,0.108637,0.107557,0.114104
0.3911,0.108598,0.107532,0.1141
0.3912,0.108558,0.107487,0.114133
0.3913,0.108516,0.107834,0.114111
0.3914,0.108481,0.10884,0.114099
0.3915,0.108446,0.107843,0.114086
0.3916,0.108413,0.107609,0.114074
0.3917,0.108379,0.107327,0.114061
0.3918,0.108346,0.107247,0.114047
0.3919,0.108333,0.107184,0.114031
0.392,0.108286,0.107124,0.113943
0.3921,0.108347,0.107032,0.113904
0.3922,0.108238,0.106958,0.113883
0.3923,0.108138,0.106979,0.113866
0.3924,0.108082,0.106936,0.113881
0.3925,0.108034,0.106914,0.113858
0.3926,0.107972,0.106865,0.113837
0.3927,0.107926,0.106793,0.113814
0.3928,0.107922,0.106741,0.113772
0.3929,0.107881,0.106699,0.113686
0.393,0.107791,0.106661,0.113646
0.3931,0.10813,0.106612,0.113618
0.3932,0.107676,0.106576,0.113615
0.3933,0.107604,0.106545,0.113581
0.3934,0.107554,0.106514,0.113546
0.3935,0.107511,0.106486,0.113507
0.3936,0.107469,0.106457,0.113393
0.3937,0.107463,0.106427,0.113341
0.3938,0.107447,0.1064,0.113303
0.3939,0.107387,0.10638,0.113271
0.394,0.107307,0.106355,0.11324
0.3941,0.107247,0.106336,0.113209
0.3942,0.107405,0.106312,0.11318
0.3943,0.107194,0.10629,0.113153
0.3944,0.107178,0.106261,0.113127
0.3945,0.107156,0.106224,0.113249
0.3946,0.107026,0.106193,0.113178
0.3947,0.107052,0.106167,0.113131
0.3948,0.107035,0.106143,0.113091
0.3949,0.106959,0.106122,0.113049
0.395,0.106863,0.1061,0.113014
0.3951,0.106862,0.106077,0.112983
0.3952,0.106794,0.106086,0.112956
0.3953,0.106723,0.10602,0.11314
0.3954,0.106655,0.10598,0.112873
0.3955,0.106584,0.106043,0.112855
0.3956,0.106602,0.105994,0.112845
0.3957,0.106541,0.105957,0.112832
0.3958,0.106516,0.105926,0.112818
0.3959,0.106457,0.105898,0.112804
0.396,0.106381,0.105867,0.11282
0.3961,0.106369,0.105806,0.112806
0.3962,0.106293,0.105768,0.113041
0.3963,0.106295,0.105741,0.112749
0.3964,0.106238,0.10572,0.112757
0.3965,0.106198,0.105699,0.112765
0.3966,0.106165,0.105676,0.112995
0.3967,0.106129,0.105655,0.112786
0.3968,0.106097,0.105631,0.112756
0.3969,0.106062,0.105663,0.112743
0.397,0.105998,0.105637,0.112737
0.3971,0.105947,0.105607,0.112716
0.3972,0.105915,0.105565,0.112835
0.3973,0.105874,0.105542,0.113017
0.3974,0.105835,0.105522,0.113612
0.3975,0.105797,0.105502,0.113705
0.3976,0.105759,0.105484,0.113431
0.3977,0.105722,0.105466,0.113834
0.3978,0.105686,0.105448,0.113011
0.3979,0.105651,0.105431,0.112673
0.398,0.105615,0.105413,0.11387
0.3981,0.1056,0.105462,0.115389
0.3982,0.105578,0.105346,0.113108
0.3983,0.105533,0.105364,0.113096
0.3984,0.105484,0.105339,0.112677
0.3985,0.10544,0.105318,0.112328
0.3986,0.105403,0.105298,0.111892
0.3987,0.105366,0.105279,0.111878
0.3988,0.105322,0.10526,0.111882
0.3989,0.105282,0.105242,0.111887
0.399,0.105258,0.105213,0.111885
0.3991,0.105218,0.105166,0.111888
0.3992,0.105207,0.105165,0.111877
0.3993,0.105156,0.105103,0.111875
0.3994,0.105105,0.10509,0.111868
0.3995,0.10507,0.10509,0.111859
0.3996,0.105034,0.105085,0.111847
0.3997,0.104997,0.105056,0.111824
0.3998,0.104983,0.105037,0.11179
0.3999,0.104934,0.105019,0.111727
0.4,0.104822,0.105001,0.112286


==> Data/lshaped_load_displ_uniform.csv <==
Loading,018_uni_4,04_uni_4,049_uni_4
0,0,0,0
0.001,0.00260783,0.00596791,0.003496
0.002,0.00521707,0.00721273,0.00944219
0.003,0.00782557,0.0108191,0.0141633
0.004,0.010434,0.0144253,0.0188843
0.005,0.0130423,0.0180315,0.0236052
0.006,0.0156506,0.0216376,0.0283261
0.007,0.0182586,0.0252435,0.0330469
0.008,0.0208665,0.0288493,0.0377676
0.009,0.0234742,0.0324548,0.0424881
0.01,0.0260817,0.0360602,0.0472084
0.011,0.0286889,0.0396653,0.0519286
0.012,0.0312958,0.0432701,0.0566486
0.013,0.0339024,0.0468747,0.0613684
0.014,0.0365087,0.0504789,0.066088
0.015,0.0391146,0.0540828,0.0708073
0.016,0.0417201,0.0576862,0.0755263
0.017,0.0443252,0.0612893,0.080245
0.018,0.0469298,0.064892,0.0849635
0.019,0.0495339,0.0684942,0.0896816
0.02,0.0521376,0.0720959,0.0943993
0.021,0.0547407,0.0756971,0.0991167
0.022,0.0573432,0.0792978,0.103834
0.023,0.0599452,0.082898,0.10855
0.024,0.0625465,0.0864975,0.113267
0.025,0.0651472,0.0900964,0.117982
0.026,0.0677472,0.0936947,0.122698
0.027,0.0703465,0.0972923,0.127412
0.028,0.0729451,0.100889,0.132127
0.029,0.0755429,0.104485,0.13684
0.03,0.0781399,0.108081,0.141554
0.031,0.0807361,0.111676,0.146266
0.032,0.0833314,0.115269,0.150979
0.033,0.0859259,0.118862,0.15569
0.034,0.0885195,0.122455,0.160401
0.035,0.0911121,0.126046,0.165111
0.036,0.0937038,0.129636,0.169821
0.037,0.0962945,0.133226,0.17453
0.038,0.0988842,0.136814,0.179238
0.039,0.101473,0.140402,0.183946
0.04,0.10406,0.143988,0.188653
0.041,0.106647,0.147574,0.193359
0.042,0.109232,0.151158,0.198064
0.043,0.111816,0.154741,0.202769
0.044,0.114399,0.158323,0.207473
0.045,0.116981,0.161904,0.212176
0.046,0.119561,0.165484,0.216878
0.047,0.122141,0.169062,0.221579
0.048,0.124718,0.17264,0.22628
0.049,0.127295,0.176216,0.230979
0.05,0.12987,0.17979,0.235678
0.051,0.132444,0.183364,0.240375
0.052,0.135016,0.186936,0.245072
0.053,0.137587,0.190506,0.249768
0.054,0.140157,0.194076,0.254463
0.055,0.142724,0.197643,0.259157
0.056,0.145291,0.20121,0.263849
0.057,0.147855,0.204774,0.268541
0.058,0.150418,0.208338,0.273232
0.059,0.15298,0.211899,0.277921
0.06,0.15554,0.215459,0.28261
0.061,0.158098,0.219018,0.287297
0.062,0.160654,0.222574,0.291983
0.063,0.163208,0.22613,0.296668
0.064,0.165761,0.229683,0.301352
0.065,0.168312,0.233234,0.306035
0.066,0.170861,0.236784,0.310716
0.067,0.173408,0.240332,0.315396
0.068,0.175953,0.243878,0.320075
0.069,0.178496,0.247423,0.324753
0.07,0.181038,0.250965,0.329429
0.071,0.183577,0.254505,0.334105
0.072,0.186114,0.258044,0.338778
0.073,0.188649,0.26158,0.343451
0.074,0.191182,0.265115,0.348122
0.075,0.193712,0.268647,0.352791
0.076,0.196241,0.272177,0.35746
0.077,0.198767,0.275705,0.362127
0.078,0.201291,0.279231,0.366792
0.079,0.203813,0.282755,0.371456
0.08,0.206332,0.286276,0.376118
0.081,0.208849,0.289795,0.380779
0.082,0.211363,0.293312,0.385439
0.083,0.213875,0.296827,0.390097
0.084,0.216385,0.300339,0.394753
0.085,0.218892,0.303849,0.399408
0.086,0.221396,0.307356,0.404061
0.087,0.223898,0.310861,0.408712
0.088,0.226397,0.314363,0.413362
0.089,0.228894,0.317862,0.41801
0.09,0.231388,0.32136,0.422657
0.091,0.233879,0.324854,0.427302
0.092,0.236367,0.328346,0.431945
0.093,0.238852,0.331835,0.436586
0.094,0.241335,0.335321,0.441226
0.095,0.243815,0.338804,0.445864
0.096,0.246291,0.342285,0.4505
0.097,0.248765,0.345763,0.455135
0.098,0.251236,0.349238,0.459767
0.099,0.253703,0.35271,0.464398
0.1,0.256168,0.356179,0.469027
0.101,0.258629,0.359644,0.473653
0.102,0.261087,0.363107,0.478278
0.103,0.263542,0.366567,0.482902
0.104,0.265994,0.370023,0.487523
0.105,0.268442,0.373477,0.492142
0.106,0.270887,0.376927,0.496759
0.107,0.273329,0.380373,0.501374
0.108,0.275767,0.383817,0.505987
0.109,0.278201,0.387257,0.510599
0.11,0.280632,0.390693,0.515208
0.111,0.28306,0.394126,0.519815
0.112,0.285484,0.397556,0.52442
0.113,0.287904,0.400982,0.529022
0.114,0.29032,0.404404,0.533623
0.115,0.292733,0.407823,0.538222
0.116,0.295141,0.411238,0.542818
0.117,0.297546,0.414649,0.547412
0.118,0.299947,0.418056,0.552004
0.119,0.302344,0.421459,0.556594
0.12,0.304737,0.424859,0.561181
0.121,0.307125,0.428254,0.565766
0.122,0.30951,0.431646,0.570349
0.123,0.31189,0.435033,0.57493
0.124,0.314266,0.438416,0.579508
0.125,0.316638,0.441795,0.584084
0.126,0.319006,0.445169,0.588657
0.127,0.321369,0.448539,0.593229
0.128,0.323727,0.451905,0.597797
0.129,0.326081,0.455267,0.602364
0.13,0.32843,0.458623,0.606927
0.131,0.330775,0.461976,0.611489
0.132,0.333115,0.465323,0.616048
0.133,0.33545,0.468666,0.620604
0.134,0.33778,0.472004,0.625158
0.135,0.340106,0.475337,0.629709
0.136,0.342426,0.478665,0.634258
0.137,0.344741,0.481988,0.638804
0.138,0.347051,0.485306,0.643348
0.139,0.349356,0.488619,0.647889
0.14,0.351656,0.491926,0.652427
0.141,0.35395,0.495228,0.656963
0.142,0.356239,0.498525,0.661496
0.143,0.358522,0.501816,0.666026
0.144,0.3608,0.505101,0.670553
0.145,0.363072,0.508381,0.675078
0.146,0.365338,0.511655,0.6796
0.147,0.367599,0.514923,0.684119
0.148,0.369853,0.518186,0.688636
0.149,0.372102,0.521442,0.693149
0.15,0.374344,0.524691,0.69766
0.151,0.376581,0.527935,0.702168
0.152,0.378811,0.531172,0.706673
0.153,0.381034,0.534403,0.711175
0.154,0.383251,0.537627,0.715674
0.155,0.385462,0.540844,0.720171
0.156,0.387666,0.544054,0.724664
0.157,0.389863,0.547257,0.729154
0.158,0.392053,0.550453,0.733641
0.159,0.394236,0.553642,0.738126
0.16,0.396412,0.556823,0.742607
0.161,0.398581,0.559997,0.747085
0.162,0.400742,0.563163,0.75156
0.163,0.402896,0.56632,0.756032
0.164,0.405042,0.56947,0.760501
0.165,0.40718,0.572612,0.764966
0.166,0.409311,0.575745,0.769429
0.167,0.411433,0.578869,0.773888
0.168,0.413547,0.581984,0.778344
0.169,0.415653,0.585091,0.782797
0.17,0.41775,0.588187,0.787246
0.171,0.419839,0.591275,0.791693
0.172,0.421918,0.594352,0.796136
0.173,0.423989,0.59742,0.800575
0.174,0.42605,0.600477,0.805012
0.175,0.428102,0.603523,0.809445
0.176,0.430144,0.606559,0.813874
0.177,0.432176,0.609583,0.8183
0.178,0.434198,0.612595,0.822723
0.179,0.43621,0.615595,0.827143
0.18,0.438211,0.618583,0.831558
0.181,0.440201,0.621558,0.835971
0.182,0.44218,0.624519,0.84038
0.183,0.444147,0.627467,0.844785
0.184,0.446103,0.6304,0.849187
0.185,0.448047,0.633318,0.853585
0.186,0.449978,0.636221,0.857979
0.187,0.451897,0.639107,0.86237
0.188,0.453802,0.641976,0.866758
0.189,0.455694,0.644827,0.871141
0.19,0.457572,0.647659,0.875521
0.191,0.459435,0.650472,0.879898
0.192,0.461283,0.653263,0.88427
0.193,0.463116,0.656032,0.888639
0.194,0.464933,0.658778,0.893004
0.195,0.466733,0.661499,0.897365
0.196,0.468516,0.664192,0.901722
0.197,0.470281,0.666857,0.906076
0.198,0.472027,0.66949,0.910425
0.199,0.473754,0.67209,0.914771
0.2,0.47546,0.674653,0.919113
0.201,0.477145,0.677175,0.923451
0.202,0.478807,0.679653,0.927785
0.203,0.480446,0.682082,0.932115
0.204,0.48206,0.684455,0.936441
0.205,0.483647,0.686766,0.940762
0.206,0.485206,0.689005,0.94508
0.207,0.486736,0.691163,0.949394
0.208,0.488234,0.693226,0.953703
0.209,0.489699,0.695176,0.958009
0.21,0.491127,0.696991,0.96231
0.211,0.492517,0.698642,0.966607
0.212,0.493864,0.700089,0.9709
0.213,0.495166,0.701278,0.975189
0.214,0.496418,0.702134,0.979473
0.215,0.497616,0.702546,0.983753
0.216,0.498754,0.70235,0.988029
0.217,0.499825,0.701312,0.9923
0.218,0.500823,0.699088,0.996567
0.219,0.501739,0.695213,1.00083
0.22,0.502562,0.689155,1.00509
0.221,0.503278,0.680579,1.00934
0.222,0.503873,0.669872,1.01359
0.223,0.504327,0.658221,1.01784
0.224,0.504618,0.646457,1.02208
0.225,0.504719,0.634878,1.02631
0.226,0.504595,0.623689,1.03054
0.227,0.504204,0.612785,1.03477
0.228,0.503497,0.602112,1.03899
0.229,0.502413,0.591791,1.04321
0.23,0.50088,0.581787,1.04742
0.231,0.498817,0.572024,1.05163
0.232,0.496138,0.562535,1.05583
0.233,0.492769,0.553363,1.06003
0.234,0.488673,0.544404,1.06422
0.235,0.483901,0.535615,1.06841
0.236,0.478623,0.527058,1.07259
0.237,0.473089,0.518737,1.07677
0.238,0.467491,0.510622,1.08094
0.239,0.461939,0.502633,1.08511
0.24,0.456489,0.494781,1.08927
0.241,0.451211,0.487128,1.09343
0.242,0.446093,0.479641,1.09758
0.243,0.441083,0.472338,1.10173
0.244,0.436146,0.465142,1.10587
0.245,0.431327,0.458045,1.11001
0.246,0.426654,0.451048,1.11414
0.247,0.422096,0.444174,1.11827
0.248,0.417595,0.437441,1.12239
0.249,0.413136,0.43084,1.1265
0.25,0.408754,0.42436,1.13061
0.251,0.404489,0.418002,1.13472
0.252,0.400312,0.411742,1.13882
0.253,0.396187,0.405584,1.14291
0.254,0.392084,0.399488,1.147
0.255,0.387993,0.393472,1.15108
0.256,0.383942,0.387553,1.15515
0.257,0.379982,0.381735,1.15922
0.258,0.376111,0.376023,1.16329
0.259,0.372286,0.3704,1.16734
0.26,0.368488,0.364868,1.17139
0.261,0.364708,0.359444,1.17544
0.262,0.360938,0.354138,1.17948
0.263,0.357175,0.348929,1.18351
0.264,0.353461,0.343819,1.18754
0.265,0.349812,0.338806,1.19156
0.266,0.346225,0.333905,1.19557
0.267,0.342691,0.329101,1.19958
0.268,0.339192,0.324417,1.20357
0.269,0.335719,0.319829,1.20757
0.27,0.332262,0.315358,1.21155
0.271,0.328817,0.310994,1.21553
0.272,0.325378,0.306731,1.2195
0.273,0.321939,0.302542,1.22347
0.274,0.318505,0.298421,1.22742
0.275,0.315109,0.294359,1.23137
0.276,0.311776,0.290372,1.23531
0.277,0.308492,0.286449,1.23924
0.278,0.305255,0.282613,1.24317
0.279,0.302058,0.278851,1.24708
0.28,0.298902,0.275177,1.25099
0.281,0.295785,0.271581,1.25489
0.282,0.292709,0.26806,1.25878
0.283,0.289667,0.264621,1.26266
0.284,0.286654,0.261251,1.26653
0.285,0.283668,0.257957,1.27039
0.286,0.280697,0.254739,1.27423
0.287,0.277746,0.25159,1.27807
0.288,0.274819,0.248514,1.2819
0.289,0.271921,0.245509,1.28571
0.29,0.269048,0.242572,1.28952
0.291,0.2662,0.239705,1.29331
0.292,0.263381,0.236906,1.29708
0.293,0.260588,0.23417,1.30084
0.294,0.257818,0.231502,1.30459
0.295,0.25507,0.228898,1.30831
0.296,0.252357,0.226354,1.31202
0.297,0.249697,0.223874,1.31571
0.298,0.247086,0.221455,1.31938
0.299,0.24452,0.219092,1.32302
0.3,0.241997,0.216788,1.32663
0.301,0.239519,0.214543,1.33022
0.302,0.237081,0.212349,1.33376
0.303,0.234687,0.210209,1.33727
0.304,0.232337,0.208122,1.34072
0.305,0.230026,0.206085,1.34411
0.306,0.227758,0.204094,1.34741
0.307,0.225534,0.202152,1.35062
0.308,0.223348,0.200258,1.35368
0.309,0.221202,0.198407,1.35655
0.31,0.219098,0.196597,1.3591
0.311,0.217033,0.194831,1.36116
0.312,0.215004,0.193109,1.36231
0.313,0.213015,0.191424,1.36152
0.314,0.211063,0.189775,1.35593
0.315,0.209146,0.188164,1.34005
0.316,0.207265,0.186591,1.31712
0.317,0.205419,0.185051,1.29277
0.318,0.203606,0.183543,1.26794
0.319,0.201826,0.182069,1.24209
0.32,0.200079,0.180627,1.21613
0.321,0.198363,0.179215,1.19009
0.322,0.196678,0.17783,1.16427
0.323,0.195022,0.176473,1.13874
0.324,0.193397,0.175143,1.11365
0.325,0.1918,0.17384,1.08899
0.326,0.190229,0.172561,1.06485
0.327,0.188686,0.171301,1.04126
0.328,0.18717,0.170063,1.01824
0.329,0.185679,0.168845,0.995736
0.33,0.184214,0.167647,0.973749
0.331,0.182773,0.16647,0.952271
0.332,0.181359,0.165315,0.931311
0.333,0.179967,0.164189,0.910831
0.334,0.178598,0.16309,0.890786
0.335,0.177253,0.162018,0.87117
0.336,0.175931,0.160972,0.852001
0.337,0.174632,0.159949,0.833262
0.338,0.173353,0.158944,0.81491
0.339,0.172097,0.157961,0.796927
0.34,0.170862,0.156997,0.779345
0.341,0.169649,0.156053,0.762137
0.342,0.168456,0.155129,0.74527
0.343,0.167282,0.154222,0.728734
0.344,0.166129,0.153329,0.71255
0.345,0.164996,0.152453,0.696692
0.346,0.163883,0.151595,0.681135
0.347,0.162788,0.150753,0.665884
0.348,0.161711,0.149928,0.650956
0.349,0.160653,0.149117,0.636317
0.35,0.159614,0.148319,0.621953
0.351,0.158593,0.147534,0.607917
0.352,0.157588,0.146764,0.594173
0.353,0.1566,0.146008,0.58068
0.354,0.155628,0.145264,0.567507
0.355,0.154673,0.144535,0.554628
0.356,0.153735,0.143817,0.541986
0.357,0.152812,0.143108,0.529669
0.358,0.151904,0.14241,0.51762
0.359,0.15101,0.141723,0.505805
0.36,0.150132,0.141048,0.494316
0.361,0.149268,0.140383,0.483037
0.362,0.148418,0.13973,0.472061
0.363,0.147581,0.139089,0.461351
0.364,0.146756,0.138458,0.450834
0.365,0.145944,0.137834,0.440671
0.366,0.145144,0.137221,0.430667
0.367,0.144357,0.136619,0.421028
0.368,0.143582,0.136027,0.411582
0.369,0.142818,0.135444,0.402419
0.37,0.142066,0.134872,0.393521
0.371,0.141325,0.134309,0.38481
0.372,0.140595,0.133754,0.376437
0.373,0.139876,0.133204,0.368178
0.374,0.139167,0.132661,0.360294
0.375,0.138469,0.132126,0.352475
0.376,0.137781,0.131597,0.345038
0.377,0.137102,0.131074,0.337639
0.378,0.136433,0.130559,0.330614
0.379,0.135774,0.13005,0.323636
0.38,0.135124,0.129548,0.316974
0.381,0.134483,0.12905,0.310428
0.382,0.13385,0.128555,0.304076
0.383,0.133226,0.128066,0.297985
0.384,0.13261,0.127583,0.291916
0.385,0.132001,0.127105,0.286275
0.386,0.131401,0.126634,0.280546
0.387,0.130808,0.126169,0.275219
0.388,0.130221,0.125711,0.269945
0.389,0.129642,0.125259,0.264774
0.39,0.129069,0.124813,0.259983
0.391,0.128501,0.124371,0.255074
0.392,0.127938,0.123934,0.250526
0.393,0.12738,0.123502,0.246117
0.394,0.126827,0.123077,0.241596
0.395,0.126278,0.122658,0.23752
0.396,0.125734,0.122246,0.233441
0.397,0.125194,0.121839,0.229317
0.398,0.12466,0.121439,0.225642
0.399,0.12413,0.121046,0.221904
0.4,0.123609,0.120658,0.218098

